High-order linearly implicit schemes conserving quadratic invariants

In this paper, we propose linearly implicit and arbitrary high-order conservative numerical schemes for ordinary differential equations with a quadratic invariant. Many differential equations have invariants, and numerical schemes for preserving them have been extensively studied. Since linear invariants can be easily kept after discretisation, quadratic invariants are essentially the simplest ones. Quadratic invariants are important objects that appear not only in many physical examples but also in the computationally efficient conservative schemes for general invariants such as scalar auxiliary variable approach, which have been studied in recent years. It is known that quadratic invariants can be kept relatively easily compared to general invariants, and indeed can be preserved by canonical Runge--Kutta methods. However, there is no unified method for constructing linearly implicit and high order conservative schemes. In this paper, we construct such schemes based on canonical Runge--Kutta methods and prove some properties involving accuracy.

==> data/Euler200817/errorsACEX1explicit.dat <==
0.9313204011663693 0.7665281029519172 0.728564715999773 0.47075923453098695 0.016805357057773137 0.008807118178424387 0.000329114742047777
0.46566020058318464 0.8279398651935116 0.2003599290069803 0.08990463639399672 0.0011424076815656113 0.0005721810986035417 1.0310844641997401e-5
0.23283010029159232 0.9486715224130949 0.06302554722146614 0.01377986547470391 0.0001420814185091536 2.4684754159632736e-5 3.1556239369106655e-7
0.11641505014579616 0.8891061934818976 0.018331325329097325 0.0018884442111410241 1.1622267193607747e-5 8.825231740516436e-7 6.1751336750480574e-9
0.05820752507289808 0.6446811861307015 0.004966670556271062 0.00024622909135625523 8.197041467613151e-7 2.9265712700968213e-8 1.061127276871949e-10
0.02910376253644904 0.392908355820046 0.0012936185848537892 3.139926846985254e-5 5.4259031515039075e-8 9.401453439650386e-10 1.732201845866009e-12
0.01455188126822452 0.21671568604536923 0.0003301514970523339 3.9630643115462296e-6 3.4874585968443563e-9 2.977214698251003e-11 2.7623925746604504e-14
0.00727594063411226 0.11362384969796456 8.339722464221435e-5 4.977453762891742e-7 2.2099981770335835e-10 9.365028514385407e-13 3.7535022840408995e-16
0.00363797031705613 0.05813584578643691 2.0957730810772923e-5 6.236507670537139e-8 1.3907788265166154e-11 2.954378747324013e-14 1.1959688650130316e-16
0.001818985158528065 0.029398294741206775 5.253048852255763e-6 7.804792234256723e-9 8.723631092355025e-13 1.0936189900803997e-15 1.0027738945109266e-16


==> data/Euler200817/errorsACEX1semiimplicit.dat <==
0.9313204011663693 0.7665281029519172 1.1758796575927932 1.0256032780554607 0.40233929676565583 0.038905857438558705 0.011060519522005744
0.46566020058318464 0.8279398651935116 0.6680520690264499 0.19932257939668652 0.022104666901586866 0.002583217080421905 0.00023983604715038855
0.23283010029159232 0.9486715224130949 0.1733228715546988 0.03102094053746998 0.0011627715455784025 0.00011702371691555845 3.866486467261406e-6
0.11641505014579616 0.8891061934818976 0.03839914334216651 0.004318286114319535 6.0646705561758034e-5 4.2522235156222e-6 5.017503384008332e-8
0.05820752507289808 0.6446811861307015 0.008735722773227119 0.0005675953421900425 3.326086638516261e-6 1.415320072114389e-7 6.575555190082374e-10
0.02910376253644904 0.392908355820046 0.002064483784510243 7.265037706345025e-5 1.920542897449567e-7 4.549347085869835e-9 9.129698953917787e-12
0.01455188126822452 0.21671568604536923 0.0005005734548006404 9.185555930955485e-6 1.1489339178221685e-8 1.4406233826360745e-10 1.3315603687555184e-13
0.00727594063411226 0.11362384969796456 0.00012316396620074436 1.1546313440813411e-6 7.017256224411536e-10 4.530994395818568e-12 2.0840524119560417e-15
0.00363797031705613 0.05813584578643691 3.0541392202548614e-5 1.4472849504546954e-7 4.334209446967498e-11 1.4214822892225897e-13 1.398363596015237e-16
0.001818985158528065 0.029398294741206775 7.604014375936915e-6 1.8115946261024493e-8 2.6925942747036993e-12 4.582318606521842e-15 9.353089841768581e-17


==> data/Euler200817/errorsACEX2explicit.dat <==
0.9313204011663693 0.7285647159997733 0.4707592345309856 0.016805357057775902 0.008807118178424387 0.000329114742047777 0.00014060446550406573
0.46566020058318464 0.20035992900697833 0.08990463639399578 0.0011424076815654645 0.0005721810986035417 1.0310844641747186e-5 4.197255750898281e-6
0.23283010029159232 0.06302554722146622 0.01377986547470391 0.0001420814185091536 2.4684754159632736e-5 3.1556239369106655e-7 5.934361261962467e-8
0.11641505014579616 0.01833132532909722 0.0018884442111410241 1.1622267193607747e-5 8.825231740516436e-7 6.1751336750480574e-9 7.196966747566996e-10
0.05820752507289808 0.004966670556271347 0.00024622909135625523 8.197041467613151e-7 2.9265712700968213e-8 1.061127276871949e-10 8.912925087300705e-12
0.02910376253644904 0.0012936185848537696 3.139926846980408e-5 5.4259031515039075e-8 9.401453439650386e-10 1.732201845866009e-12 1.182094586449276e-13
0.01455188126822452 0.0003301514970523192 3.9630643115462296e-6 3.4874585968443563e-9 2.977214698251003e-11 2.7623925746604504e-14 1.5161205304165201e-15
0.00727594063411226 8.339722464221313e-5 4.977453762891742e-7 2.2099981770335835e-10 9.365028514385407e-13 3.7535022840408995e-16 2.0852790466893886e-17
0.00363797031705613 2.095773081077231e-5 6.236507670537139e-8 1.3907788265166154e-11 2.954378747324013e-14 1.1959688650130316e-16 1.3186323383477015e-16
0.001818985158528065 5.253048852256377e-6 7.804792234256723e-9 8.723631092355025e-13 1.0936189900803997e-15 1.0027738945109266e-16 1.0027738945109266e-16


==> data/Euler200817/errorsACEX2semiimplicit.dat <==
0.9313204011663693 0.7285647159997733 0.24124618665499503 0.05760157057763251 0.014417721884522642 0.001239578656686277 7.997230098917617e-5
0.46566020058318464 0.20035992900697833 0.026068070537535497 0.004334634100705679 0.0002758272197606673 4.508380032302449e-5 2.2750318901888033e-6
0.23283010029159232 0.06302554722146622 0.0029987403157104076 0.0003564581130027096 7.942238569986909e-6 1.0017417151892404e-6 2.236723124671682e-8
0.11641505014579616 0.01833132532909722 0.0003781878816079755 2.5952274077637787e-5 2.6838223346853715e-7 1.8525143014463307e-8 3.111947695912931e-10
0.05820752507289808 0.004966670556271347 4.839679442921365e-5 1.7502168199040056e-6 9.048809516120211e-9 3.134032218868878e-10 5.152731357247486e-12
0.02910376253644904 0.0012936185848537696 6.153243443877858e-6 1.1356662909243548e-7 2.962075076240032e-10 5.085227932624195e-12 8.630467645706807e-14
0.01455188126822452 0.0003301514970523192 7.767529731333528e-7 7.23078607431557e-9 9.491509217562763e-12 8.076684260612225e-14 1.2364478112134728e-15
0.00727594063411226 8.339722464221313e-5 9.760510739033594e-8 4.5610911373968847e-10 3.0037518931645326e-13 1.2389010806801662e-15 3.6799042000400973e-17
0.00363797031705613 2.095773081077231e-5 1.2233722205580342e-8 2.863815705503147e-11 9.324243270477409e-15 1.1162376073454962e-16 1.1591698230126308e-16
0.001818985158528065 5.253048852256377e-6 1.531319215252552e-9 1.7941343498052152e-12 1.7387547345189462e-16 9.475753315103251e-17 9.598416788437922e-17


==> data/Euler200817/errorsACEX5explicit.dat <==
0.9313204011663693 0.015254581861416963 0.005014589013050579 0.0021992323355216684 0.0003450135327197648 2.548464694021014e-5 9.460432037540671e-5
0.46566020058318464 0.0027893608695167306 0.00025642506881556074 7.344576205189922e-5 3.9070203280879e-6 9.221751882667679e-7 1.5235468351292626e-6
0.23283010029159232 0.0001771410728801712 6.084177596909513e-6 8.237305683185079e-7 5.472775887710457e-8 2.268157795320643e-8 2.4785716725043295e-8
0.11641505014579616 6.9080980074987585e-6 1.0497242114769941e-7 7.694287543072714e-9 6.123288742658444e-10 3.849355112666439e-10 3.910825167323566e-10
0.05820752507289808 2.327785617167537e-7 1.6866670008298985e-9 7.259589969681376e-11 7.66998268937235e-12 6.1051475809522026e-12 6.123654981705936e-12
0.02910376253644904 7.484404493927248e-9 2.660049241116155e-11 7.458724256608208e-13 1.0663532595956064e-13 9.551559341624078e-14 9.558919150024158e-14
0.01455188126822452 2.3668809518764114e-10 4.1723493493643955e-13 8.409275624603627e-15 1.3640178234815296e-15 1.2879664700140342e-15 1.2879664700140342e-15
0.00727594063411226 7.436431301260855e-12 6.667986410472657e-15 4.415885040048117e-17 3.434577253370758e-17 3.434577253370758e-17 3.434577253370758e-17
0.00363797031705613 2.3314797264582617e-13 2.4042040773595303e-16 1.1898356913462983e-16 1.3186323383477015e-16 1.3186323383477015e-16 1.3186323383477015e-16
0.001818985158528065 7.383648380399383e-15 1.1990354518463984e-16 1.0119736550110268e-16 1.0027738945109266e-16 1.0027738945109266e-16 1.0027738945109266e-16


==> data/Euler200817/errorsACEX5semiimplicit.dat <==
0.9313204011663693 0.015254581861416963 0.003641220507252462 0.001108358361935484 0.00033085607015003837 0.00015225071345532744 2.4220633333888028e-5
0.46566020058318464 0.0027893608695167306 0.0003938968873940604 3.7885802747648066e-5 1.076323265315183e-5 1.1700566471460888e-6 1.2629729566641037e-6
0.23283010029159232 0.0001771410728801712 8.28717090996152e-6 7.135816559516291e-7 8.131751078997126e-8 2.111324070842347e-8 2.444385211292026e-8
0.11641505014579616 6.9080980074987585e-6 1.3381019596575629e-7 8.182780651370382e-9 6.722389041308334e-10 3.7663059723378727e-10 3.907694618240928e-10
0.05820752507289808 2.327785617167537e-7 2.0816844492387514e-9 8.997794738869764e-11 7.612299635679928e-12 6.072715466523061e-12 6.123026946735562e-12
0.02910376253644904 7.484404493927248e-9 3.2313967310562413e-11 1.0634924331191407e-12 1.0424370598907657e-13 9.550087379944061e-14 9.55303452896859e-14
0.01455188126822452 2.3668809518764114e-10 5.028200978697538e-13 1.3750388683469487e-14 1.4572420632158787e-15 1.219274924946619e-15 1.2879664700140342e-15
0.00727594063411226 7.436431301260855e-12 8.018511251887372e-15 9.322423973434913e-17 2.2079425200240586e-17 3.5572407267054276e-17 3.434577253370758e-17
0.00363797031705613 2.3314797264582617e-13 3.005255096699413e-16 1.1837025176795647e-16 1.1653029966793643e-16 1.1837025176795647e-16 1.1653029966793643e-16
0.001818985158528065 7.383648380399383e-15 1.070238804844995e-16 9.353089841768581e-17 1.0027738945109266e-16 9.506419183436918e-17 1.0027738945109266e-16


==> data/Euler200817/errorsCERKexplicit.dat <==
0.9313204011663693 0.0040570142926924825 0.0030734736792103474 0.0005795822985289404 0.00026139251423172154 2.4327987231966396e-5 7.566444923815832e-5
0.46566020058318464 3.686750821969065e-5 4.661368337390931e-5 5.939991673398568e-6 3.710602586257224e-6 1.3860699284533838e-6 1.5005847877904849e-6
0.23283010029159232 4.826504664003335e-7 3.99863146309163e-7 8.95553534164981e-8 4.529432395689994e-8 2.4151879305723292e-8 2.4767029506485093e-8
0.11641505014579616 1.577810405481146e-8 3.0445988179877497e-9 1.4350986046761894e-9 5.563528253157914e-10 3.8822273090631284e-10 3.91069151398066e-10
0.05820752507289808 3.1632618751256193e-10 2.1465330633907026e-11 2.2626910726192226e-11 7.413819926290438e-12 6.1116634000495284e-12 6.12348815887899e-12
0.02910376253644904 5.4955797080556225e-12 1.302320971594179e-13 3.541540498197195e-13 1.0551184918018189e-13 9.554503264984109e-14 9.558919150024158e-14
0.01455188126822452 9.031221230941556e-14 3.2547221920215277e-16 5.4536180244594244e-15 1.373830901348303e-15 1.2879664700140342e-15 1.2879664700140342e-15
0.00727594063411226 1.3836439792150767e-15 1.361564554014836e-16 1.3492982066813691e-17 3.434577253370758e-17 3.434577253370758e-17 3.434577253370758e-17
0.00363797031705613 3.3732455167034225e-17 1.5516929376835745e-16 1.1653029966793643e-16 1.3186323383477015e-16 1.3186323383477015e-16 1.3186323383477015e-16
0.001818985158528065 1.606891500684176e-16 1.2082352123464987e-16 1.0119736550110268e-16 1.0027738945109266e-16 1.0027738945109266e-16 1.0027738945109266e-16


==> data/Euler200817/errorsCERKsemiimplicit.dat <==
0.9313204011663693 0.0040570142926924825 0.0028209395139372996 0.00022759572690793633 0.0009196994820144659 0.00017200831765186973 4.898620416035819e-6
0.46566020058318464 3.686750821969065e-5 2.9927944515999304e-5 8.482675664576967e-6 6.348531040701826e-6 1.1978148609753378e-6 1.412906771726589e-6
0.23283010029159232 4.826504664003335e-7 4.2990518562022756e-7 1.7474753466643764e-7 5.130446099872213e-8 2.2595634530088444e-8 2.4667948835877966e-8
0.11641505014579616 1.577810405481146e-8 6.6850152595553546e-9 2.8951056390136508e-9 5.466764727808706e-10 3.8112232587905284e-10 3.909551630274231e-10
0.05820752507289808 3.1632618751256193e-10 1.0432649293607153e-10 4.5416437445398194e-11 7.123193118083827e-12 6.082440056695378e-12 6.123154514734772e-12
0.02910376253644904 5.4955797080556225e-12 1.6272931641452823e-12 7.054591002592165e-13 1.0239841299288686e-13 9.54665280269069e-14 9.557447188344141e-14
0.01455188126822452 9.031221230941556e-14 2.5514002453611343e-14 1.0924408935185702e-14 1.4032701349486239e-15 1.2855132005473408e-15 1.292873008947421e-15
0.00727594063411226 1.3836439792150767e-15 4.501749471382386e-16 1.0303731760112273e-16 3.0665868333667477e-17 3.5572407267054276e-17 3.189250306701418e-17
0.00363797031705613 3.3732455167034225e-17 1.7172886266853788e-16 1.1898356913462983e-16 1.1714361703460976e-16 1.1591698230126308e-16 1.1714361703460976e-16
0.001818985158528065 1.606891500684176e-16 1.0334397628445941e-16 9.383755710102249e-17 9.997073076775598e-17 9.659748525105256e-17 9.997073076775598e-17


==> data/Euler200817/errorsExexplicit.dat <==
0.9313204011663693 1.121536568991256 0.11424517603356307 0.0008171987061209342 0.0037795183308810183 0.00018190683986777346 2.181825353178191e-5
0.46566020058318464 0.2171810066703126 0.008366847399109631 8.847384598566526e-5 7.62865972026992e-5 2.684060775111623e-7 1.0649844821684456e-6
0.23283010029159232 0.0027400387460058163 0.0003151861446820262 3.852772282033495e-6 8.112335251687695e-7 1.3265525340957349e-8 2.326116022118178e-8
0.11641505014579616 0.00020673808446260833 1.041266396361717e-5 9.138163488622832e-8 6.951363280747587e-9 3.3255107619499974e-10 3.8761941098927064e-10
0.05820752507289808 1.4316872294211634e-5 3.291117328800601e-7 1.7022338127731652e-9 5.7918497851976505e-11 5.8666912411096924e-12 6.1166092920524266e-12
0.02910376253644904 9.269161219780055e-7 1.0291700596411819e-8 2.8806295917024317e-11 4.998644457238984e-13 9.46863883364984e-14 9.555484572770786e-14
0.01455188126822452 5.859053964058787e-8 3.2128986519329893e-10 4.673833970221462e-13 4.676042938922933e-15 1.2904197394807276e-15 1.2879664700140342e-15
0.00727594063411226 3.6757273227436056e-9 1.0032504042453627e-11 7.307063106546288e-15 6.133173666733496e-18 3.434577253370758e-17 3.434577253370758e-17
0.00363797031705613 2.3003606887890527e-10 3.1379943107189536e-13 3.0665868333667477e-17 1.3186323383477015e-16 1.3186323383477015e-16 1.3186323383477015e-16
0.001818985158528065 1.4366316729318096e-11 1.013445364760993e-14 9.445087446769584e-17 1.0027738945109266e-16 1.0027738945109266e-16 1.0027738945109266e-16


==> data/Euler200817/errorsExsemiimplicit.dat <==
0.9313204011663693 1.121536568991256 0.13339602968080647 0.002648502302037275 0.004727182337890677 0.0005972058631266243 1.3156942271242443e-5
0.46566020058318464 0.2171810066703126 0.0017697862698179813 0.00011809653768961155 2.9089645397108775e-5 3.296273680157635e-6 1.4118323819591772e-6
0.23283010029159232 0.0027400387460058163 9.678467284398388e-5 7.277761274448355e-6 5.368562496521284e-7 1.091914368497954e-8 2.2714975285892407e-8
0.11641505014579616 0.00020673808446260833 3.722133280314859e-6 2.0004752450274752e-7 4.841690222801622e-9 2.4705408095848775e-10 3.8596472486990386e-10
0.05820752507289808 1.4316872294211634e-5 1.2019322610517976e-7 3.869651112180278e-9 4.015122332311087e-11 5.3699139553619176e-12 6.114263999239841e-12
0.02910376253644904 9.269161219780055e-7 3.7270711824812225e-9 6.637638729811404e-11 3.525025153024336e-13 9.216446075940909e-14 9.556465880557464e-14
0.01455188126822452 5.859053964058787e-8 1.1524747193632579e-10 1.0836514483945569e-12 3.3410981304718577e-15 1.2094618470798454e-15 1.305139356280888e-15
0.00727594063411226 3.6757273227436056e-9 3.5767543922683842e-12 1.7150986510855058e-14 1.471961680016039e-17 7.359808400080195e-17 2.4532694666933983e-17
0.00363797031705613 2.3003606887890527e-10 1.117116891732408e-13 1.3676977276815696e-16 1.1653029966793643e-16 1.0978380863452957e-16 1.1653029966793643e-16
0.001818985158528065 1.4366316729318096e-11 3.723375328074103e-15 8.954433553430904e-17 9.353089841768581e-17 9.659748525105256e-17 9.322423973434913e-17


==> data/Euler200817/errorsRK.dat <==
0.9313204011663693 8.947298363169086e-5
0.46566020058318464 1.548511703013406e-6
0.23283010029159232 2.4869214075191516e-8
0.11641505014579616 3.912705930381845e-10
0.05820752507289808 6.12406713047313e-12
0.02910376253644904 9.552049995517416e-14
0.01455188126822452 1.2266347333466991e-15
0.00727594063411226 2.0852790466893886e-17
0.00363797031705613 1.1775693440128312e-16
0.001818985158528065 7.973125766753544e-17


==> data/Euler200817/errorsRK2.dat <==
0.9313204011663693 0.2703322535002948
0.46566020058318464 0.07593259189585722
0.23283010029159232 0.01959383923882774
0.11641505014579616 0.004938145995934337
0.05820752507289808 0.0012370408352660714
0.02910376253644904 0.00030941710450315085
0.01455188126822452 7.736408796160438e-5
0.00727594063411226 1.9341635321556123e-5
0.00363797031705613 4.835447164944332e-6
0.001818985158528065 1.2088641870970697e-6


==> data/Euler200817/errorsRK4.dat <==
0.9313204011663693 0.0044703655301983666
0.46566020058318464 0.00030712515258684496
0.23283010029159232 1.9661125516748772e-5
0.11641505014579616 1.236261103590505e-6
0.05820752507289808 7.73832236871377e-8
0.02910376253644904 4.838280429632564e-9
0.01455188126822452 3.0242109210838807e-10
0.00727594063411226 1.8901670914260092e-11
0.00363797031705613 1.181242501721838e-12
0.001818985158528065 7.368088184530285e-14


==> data/Euler200817/errorsRK6.dat <==
0.9313204011663693 8.947298363169086e-5
0.46566020058318464 1.548511703013406e-6
0.23283010029159232 2.4869214075191516e-8
0.11641505014579616 3.912705930381845e-10
0.05820752507289808 6.12406713047313e-12
0.02910376253644904 9.552049995517416e-14
0.01455188126822452 1.2266347333466991e-15
0.00727594063411226 2.0852790466893886e-17
0.00363797031705613 1.1775693440128312e-16
0.001818985158528065 7.973125766753544e-17


==> data/KdVtol20/errorsACEX2explicit.dat <==
0.2519439607375342 0.07798889501525688 5804.36306697529 9.843456646751337e47 NaN NaN NaN
0.1259719803687671 0.02285262736921274 5.303036433946577e15 NaN NaN 1.9495691017157486 NaN
0.06298599018438356 0.005963923150654064 1.6266621600456146 NaN NaN NaN NaN
0.03149299509219178 0.00150121661739728 1.415141083254581 1.7889073899170527 NaN NaN NaN
0.01574649754609589 0.0003765518906875937 1.6506715413803712 1.2834935726289696 NaN NaN NaN
0.007873248773047944 9.429891804552229e-5 3.0379287561265377e-6 1.726707993838046e-8 1.496948163612693 1.2106286504631758 NaN
0.003936624386523972 2.3594353099115273e-5 1.7506912696403856e-7 7.538234739461769e-10 0.0005128641176284588 1.8307743144492958 1.3330422598617444
0.001968312193261986 5.900968514927197e-6 2.1963981750247013e-8 4.621019472664419e-11 4.994384536201873e-11 1.0538551271548544e-13 1.1106580427831705e-14
0.000984156096630993 1.4755341891429564e-6 2.7505113391382954e-9 2.8909385780942292e-12 5.715262405359168e-15 2.592728005081279e-15 3.2523797303861335e-15
0.0004920780483154965 3.6891969372565e-7 3.441269687386987e-10 1.8091474075113083e-13 1.2146645927835579e-15 3.1268020573837892e-15 2.137388887081886e-15
0.00024603902415774826 9.22344186188959e-8 4.303546122507249e-11 1.1609474493564899e-14 1.41832968980526e-15 1.638164162587174e-15 1.4688472572494658e-15
0.00012301951207887413 2.305916503348456e-8 5.3806829537768745e-12 1.6887929341467501e-15 1.4546578967384755e-15 1.4447236502242714e-15 9.02311415325468e-16
6.150975603943707e-5 5.764861094091437e-9 6.72686865576118e-13 7.776719857514879e-16 9.539048008866575e-16 4.684838406141175e-16 1.1836430451505658e-15
3.075487801971853e-5 1.4412238876298245e-9 8.412703803002473e-14 4.758620678869038e-16 6.045966109748482e-16 6.469789451629235e-16 5.228304849674435e-16


==> data/KdVtol20/errorsACEX2semiimplicit.dat <==
0.2519439607375342 0.07798889501525688 0.0019393632205243288 0.0005910745532813907 0.0005884172391569703 0.0005883667143818078 0.0005883660959775359
0.1259719803687671 0.02285262736921274 0.0003174620227412662 0.006384488231897624 0.0001789267756688433 6.383344320951498e-5 0.00367355795886894
0.06298599018438356 0.005963923150654064 5.398675081100049e-5 2.6229204564539165e-6 3.0416517538561862e-6 3.038326052206945e-6 3.0382178484227884e-6
0.03149299509219178 0.00150121661739728 5.702656579980557e-6 9.522009707540931e-9 9.76699829908478e-9 9.779995392834722e-9 9.779886040171382e-9
0.01574649754609589 0.0003765518906875937 7.244628645793241e-7 2.795084684306313e-10 1.8805734244432883e-10 1.8811447474332414e-10 1.88110909386149e-10
0.007873248773047944 9.429891804552229e-5 9.148187163166662e-8 8.265045577328618e-12 3.071854972558459e-12 3.0619395203832347e-12 3.062301290365769e-12
0.003936624386523972 2.3594353099115273e-5 1.1495418844860886e-8 7.081469145737664e-13 4.732956562294306e-14 4.727914520662911e-14 4.7511461666934387e-14
0.001968312193261986 5.900968514927197e-6 1.4406583686169472e-9 5.0715744883026796e-14 2.4989209587576804e-15 1.8991908005767128e-15 2.189222588098927e-15
0.000984156096630993 1.4755341891429564e-6 1.8031378113729978e-10 4.0978795224712996e-15 2.5010441883618705e-15 2.009908388652371e-15 3.059727097076107e-15
0.0004920780483154965 3.6891969372565e-7 2.255360244011825e-11 2.111153127842878e-15 1.359039289793662e-15 2.708807571792846e-15 2.8678269506777775e-15
0.00024603902415774826 9.22344186188959e-8 2.8200710412419614e-12 9.297561450046973e-16 1.0912700928620119e-15 1.2424878687211095e-15 1.1055342702955227e-15
0.00012301951207887413 2.305916503348456e-8 3.525426385383671e-13 8.21733744217545e-16 8.353847208423633e-16 1.1560347551934653e-15 5.618226678348658e-16
6.150975603943707e-5 5.764861094091437e-9 4.403542265420377e-14 3.8150024875361805e-16 6.694530844345739e-16 4.2652510646148473e-16 5.24688436160949e-16
3.075487801971853e-5 1.4412238876298245e-9 5.48640570613173e-15 6.702748967823582e-16 5.660710881685475e-16 9.683757528413921e-16 9.294599053948532e-16


==> data/KdVtol20/errorsCExpRK5explicit.dat <==
0.2519439607375342 0.0021859211934182215 0.00506273199263097 NaN NaN NaN NaN
0.1259719803687671 0.00037886562181822114 0.0005259948637512167 NaN NaN NaN NaN
0.06298599018438356 3.5238815937953924e-5 6.0830131367284427e-5 NaN NaN NaN NaN
0.03149299509219178 1.860282279924334e-7 3.911714191881624e-7 1.412537612030054 NaN NaN NaN
0.01574649754609589 8.831010368263687e-9 7.123749155579985e-9 2.831045842972126e-7 1.525229462604589 NaN NaN
0.007873248773047944 1.0964010252587389e-10 9.361717748169466e-11 9.653714021117412e-11 1.2202453039725774 1.2485418725805055 1.1625705319613524
0.003936624386523972 8.802602758181906e-13 5.059388454372998e-13 4.0435960099567633e-13 3.5591722603294666e-13 9.566077757290113e-5 1.1363212950782627e-7
0.001968312193261986 1.3625703036902085e-14 4.756807887037354e-15 2.427092344185326e-15 3.4907560436503125e-15 2.708310036857042e-15 1.6026377233962418e-15
0.000984156096630993 1.9817087600294263e-15 1.814051288895792e-15 2.0619835811424727e-15 2.5890024081137153e-15 3.736791633336604e-15 3.1840992975292564e-15
0.0004920780483154965 2.563269760682447e-15 2.565038546709992e-15 1.0578961523886612e-15 1.5676204404014804e-15 1.946016007747625e-15 8.715683403936946e-16
0.00024603902415774826 1.2553495918805888e-15 2.3065369894879113e-15 1.2240010800425156e-15 1.0277596022639218e-15 1.0207149220074446e-15 1.9079516102937693e-15
0.00012301951207887413 1.0473660669553777e-15 1.1376185328396336e-15 1.2411677220661474e-15 1.1721829807116447e-15 2.0424263878061808e-15 6.13999983844943e-16
6.150975603943707e-5 4.326654430955545e-16 1.1467831053343819e-15 6.52813663920466e-16 7.501315403319017e-16 5.884115666257649e-16 6.39294335233645e-16
3.075487801971853e-5 8.793139894297795e-16 8.155489073180436e-16 6.856400629927539e-16 5.799749512802676e-16 8.598887923874273e-16 5.868721174023406e-16


==> data/KdVtol20/errorsCExpRK5semiimplicit.dat <==
0.2519439607375342 0.0021859211934182215 0.000597374448778836 0.0005882852281249146 0.0005883650636185905 0.0005883660809076787 0.000588366087213944
0.1259719803687671 0.00037886562181822114 6.430502463307783e-5 0.002643905475538258 0.00011870563561310656 6.357714796425622e-5 0.002330702849493176
0.06298599018438356 3.5238815937953924e-5 2.6409088248230833e-6 3.0354726241037368e-6 3.0382311591103176e-6 3.0382175836564606e-6 3.0382174387458556e-6
0.03149299509219178 1.860282279924334e-7 1.0618069578483337e-8 9.775971719913742e-9 9.779806992676831e-9 9.77988418639139e-9 9.779884427308327e-9
0.01574649754609589 8.831010368263687e-9 2.1437456065147357e-10 1.8789738433492572e-10 1.88109792720194e-10 1.8811144298080687e-10 1.8811163711241386e-10
0.007873248773047944 1.0964010252587389e-10 3.2234563065854506e-12 3.0607739316470634e-12 3.062337917283373e-12 3.062567049520109e-12 3.0622686048572115e-12
0.003936624386523972 8.802602758181906e-13 4.737493484145765e-14 4.7136646455519525e-14 4.764991545479923e-14 4.730895193371754e-14 4.724328357043432e-14
0.001968312193261986 1.3625703036902085e-14 2.3800297648574625e-15 1.6547803919906473e-15 1.9165799748235425e-15 2.1814938900218076e-15 2.4264161276876822e-15
0.000984156096630993 1.9817087600294263e-15 2.532367908433341e-15 2.006535451315039e-15 2.210697340891627e-15 2.9697573658351016e-15 2.4218057339300393e-15
0.0004920780483154965 2.563269760682447e-15 1.8634087037063473e-15 2.358592661624809e-15 3.194450833713224e-15 1.775987232544486e-15 2.8044414588927075e-15
0.00024603902415774826 1.2553495918805888e-15 1.2907048726612956e-15 1.1794377660733461e-15 1.0535711753710676e-15 1.994824413460819e-15 1.0535711753710676e-15
0.00012301951207887413 1.0473660669553777e-15 9.95232278518329e-16 6.87851536484806e-16 6.198978392119928e-16 6.87851536484806e-16 6.198978392119928e-16
6.150975603943707e-5 4.326654430955545e-16 8.240489056584827e-16 9.1898829980048e-16 7.455944936199604e-16 6.337490969753016e-16 7.455944936199604e-16
3.075487801971853e-5 8.793139894297795e-16 5.347930891263406e-16 7.67791790257247e-16 1.0972038199944293e-15 7.67791790257247e-16 1.0972038199944293e-15


==> data/KdVtol20/errorsEX3explicit.dat <==
0.2519439607375342 0.047286918700092 25.599882144811552 5.726802920295956 NaN NaN NaN
0.1259719803687671 0.008366101611432994 0.13040380895920758 4244.487804469838 NaN NaN NaN
0.06298599018438356 0.000311947570985686 1.5492170413311468 NaN NaN NaN NaN
0.03149299509219178 2.5080078430729857e-5 1.5984858307563712 1.3321960825752222 NaN NaN NaN
0.01574649754609589 5.38887849169394e-6 1.4072173913074286 1.6209424250079638 NaN NaN NaN
0.007873248773047944 1.1435189470302828e-7 0.2637844922767409 1.321143923818168 1.0844570799199544 0.9308645031807082 NaN
0.003936624386523972 9.611390525159419e-8 1.0264783653856456e-6 2.2387116429189437e-9 1.4848509974147968 1.611810442323308 1.4026168173521405
0.001968312193261986 2.686454164874546e-10 1.2862048345019511e-11 7.295147454951183e-7 1.9627548640303e-5 1.9541216641131277e-14 6.850658009214347e-15
0.000984156096630993 1.6763623077687035e-11 4.2249568898093136e-14 3.8175816998769855e-15 1.8810160477263024e-15 2.0696855610513784e-15 2.098466207856527e-15
0.0004920780483154965 1.0470910482575787e-12 2.0202276211352305e-15 2.332350827196809e-15 2.071588583218615e-15 2.6958764216744876e-15 1.6410371885950329e-15
0.00024603902415774826 6.556973257271178e-14 1.936955051504131e-15 2.0210160189543485e-15 1.99166730357104e-15 2.09209440318393e-15 2.6712264950077305e-15
0.00012301951207887413 4.31451569658081e-15 1.4243192329946883e-15 6.6267826768500915e-16 1.3288452866007153e-15 1.3752785832286519e-15 7.540655490812133e-16
6.150975603943707e-5 8.449842909435896e-16 4.846431751197436e-16 6.784750526000638e-16 7.9798754437709e-16 1.1473321582173935e-15 1.06204043335054e-15
3.075487801971853e-5 6.790995501983964e-16 7.038175255420038e-16 6.224757739673832e-16 2.6224862084454687e-16 7.100596270470045e-16 6.06817413351603e-16


==> data/KdVtol20/errorsEX3semiimplicit.dat <==
0.2519439607375342 0.047286918700092 0.0005303407367499776 0.0005871476699750734 0.000588349505094259 0.0005883658743089929 0.0005883660848277098
0.1259719803687671 0.008366101611432994 0.003078475389808675 0.00014696993564328767 0.0061884162670592414 6.353513852477029e-5 0.005875155690863774
0.06298599018438356 0.000311947570985686 5.258565500487226e-6 3.0555836063966266e-6 3.037994204530702e-6 3.038212561566753e-6 3.0382174312161567e-6
0.03149299509219178 2.5080078430729857e-5 7.374227275369863e-8 1.0033561227145101e-8 9.780102892483943e-9 9.779870849507813e-9 9.779884601828438e-9
0.01574649754609589 5.38887849169394e-6 2.6542659159680605e-9 1.9902489257013567e-10 1.8812462945634187e-10 1.8811090865598565e-10 1.8811098477579627e-10
0.007873248773047944 1.1435189470302828e-7 7.759575096898099e-11 3.1425377049896196e-12 3.0628227255990226e-12 3.062177298162371e-12 3.062365811152055e-12
0.003936624386523972 9.611390525159419e-8 2.133500232841136e-12 4.81004914951971e-14 4.718596303971088e-14 4.74486841056726e-14 4.708596392035183e-14
0.001968312193261986 2.686454164874546e-10 6.123988305667635e-14 2.4251714472958815e-15 1.3928689286242113e-15 1.857823221714279e-15 2.8812635290727172e-15
0.000984156096630993 1.6763623077687035e-11 2.7886447840590055e-15 2.5319791834500014e-15 3.607597753464361e-15 1.8338593053984192e-15 1.825593831855612e-15
0.0004920780483154965 1.0470910482575787e-12 2.3149351665415618e-15 2.3085909692880516e-15 2.249489612512033e-15 2.7299619222312236e-15 2.1671929874046092e-15
0.00024603902415774826 6.556973257271178e-14 1.0712859392823175e-15 1.7226450136721026e-15 8.166832030841116e-16 1.8025353987213562e-15 8.166832030841116e-16
0.00012301951207887413 4.31451569658081e-15 1.3916392221916148e-15 1.6906265284228813e-15 6.556823438107124e-16 8.903785225052287e-16 6.556823438107124e-16
6.150975603943707e-5 8.449842909435896e-16 1.0953899737991585e-15 1.0084444444469046e-15 5.820843208750989e-16 7.654364156813708e-16 5.820843208750989e-16
3.075487801971853e-5 6.790995501983964e-16 1.055023582885143e-15 4.639097380368539e-16 6.387998439262408e-16 4.462961386033495e-16 6.387998439262408e-16


==> data/KdVtol20/errorsRK6.dat <==
0.2519439607375342 0.0005883660869793536
0.1259719803687671 6.249634402393512e-5
0.06298599018438356 3.03821744510617e-6
0.03149299509219178 9.779884539994434e-9
0.01574649754609589 1.8811094493882992e-10
0.007873248773047944 3.0622072855574675e-12
0.003936624386523972 4.728910367255188e-14
0.001968312193261986 1.711405843328652e-15
0.000984156096630993 2.7455687912664385e-15
0.0004920780483154965 1.1949764779843878e-15
0.00024603902415774826 1.3979346847626398e-15
0.00012301951207887413 9.898421966658852e-16
6.150975603943707e-5 3.374824520765062e-16
3.075487801971853e-5 4.043260639410552e-16


==> data/KdVtol20/resACEX2explicit.dat <==
0.2519439607375342 5.766548154834354e-13 21081.701461469827 3.546736674267788e99 4.341840298958439e289 1.3829702539683893e57 57338.72195311637
0.1259719803687671 1.0097331901023895e-16 1.4034255939507777e28 3.421703330843677e212 5.290403429511367e117 4.6290631327926434e-10 8.239774478155889e31
0.06298599018438356 3.7819225732278676e-16 2.221995006136299e-15 7.0885162333178095e146 1.5863359235050894e111 2.3197544972264583e54 5.315857501540255e10
0.03149299509219178 2.446852872357405e-16 4.131492249491993e-15 0.06063545823524968 2.3463975003951832e294 2.4475725228763096e241 2.6734109087252748e34
0.01574649754609589 7.449999221919464e-17 2.7624553959135356e-15 8.705036856627893e-15 7.363540351749664e23 1.1441010297279403e8 2.427071891842921e136
0.007873248773047944 2.2025965092089724e-17 1.8987187280075187e-17 2.0853434815834148e-17 1.9044714041825844e-15 8.585720483734089e-15 5.181764113472159e275
0.003936624386523972 6.346118267168436e-18 5.159994571397323e-18 5.894889755264169e-18 5.4823197049325025e-18 8.546538443207637e-16 8.3408275618267e-16
0.001968312193261986 1.4340335339353514e-18 1.4365431565552838e-18 1.536609400971582e-18 1.3588525434023374e-18 1.4965749079924106e-18 1.6314232777975929e-18
0.000984156096630993 3.289894395066595e-19 3.479068610077019e-19 3.8007530235010033e-19 3.988401041042832e-19 3.6517239783410944e-19 3.769839058025142e-19
0.0004920780483154965 1.0205253174795416e-19 1.2932452777160306e-19 1.1038277677985173e-19 1.3394909503937507e-19 1.1898325808535136e-19 1.0236315192579152e-19
0.00024603902415774826 4.338925755574552e-20 5.3550974412199284e-20 4.466040956128114e-20 4.746408658265449e-20 4.94481555288619e-20 4.9769155073234774e-20
0.00012301951207887413 1.9259816174832794e-20 1.9464775200096372e-20 2.0666071707529747e-20 1.591430423387118e-20 1.6834446870184093e-20 1.6632123353481765e-20
6.150975603943707e-5 9.998851945884507e-21 9.998711798966392e-21 9.999973050521066e-21 9.9992723748533e-21 9.998992090838308e-21 9.998711798966392e-21
3.075487801971853e-5 9.998895741393576e-21 9.99963147726625e-21 9.997170053198785e-21 9.998606687488675e-21 9.998992090838308e-21 9.997205095515784e-21


==> data/KdVtol20/resACEX2semiimplicit.dat <==
0.2519439607375342 5.766548154834354e-13 1.3241256452700927e-13 2.1740942285049594e-7 4.208406767831301e-5 1.1550890939252252e-5 5.099210060324114e-8
0.1259719803687671 1.0097331901023895e-16 2.3471348286121586e-17 0.000964070848537168 0.0010635525896905847 0.0007725494377947665 0.0005520045742202338
0.06298599018438356 3.7819225732278676e-16 8.570016624863954e-16 8.952804772476721e-16 8.570016624863954e-16 9.595045324728345e-16 8.570016624863954e-16
0.03149299509219178 2.446852872357405e-16 2.282383205551954e-16 2.5176047581592553e-16 2.6320072935790034e-16 3.043918211575412e-16 2.500070473856865e-16
0.01574649754609589 7.449999221919464e-17 7.652730123189911e-17 6.806773325317087e-17 9.05074292467879e-17 8.817217299434569e-17 9.476998123227273e-17
0.007873248773047944 2.2025965092089724e-17 2.286309021594234e-17 2.4999524584387352e-17 2.7165888771545733e-17 2.5694170792106232e-17 2.1725125463914227e-17
0.003936624386523972 6.346118267168436e-18 5.10585952331728e-18 5.779621550171287e-18 5.293146772631603e-18 6.923819533911422e-18 5.853797572808262e-18
0.001968312193261986 1.4340335339353514e-18 1.4709733754138922e-18 1.6763207891284812e-18 1.5782549225661407e-18 1.4268017946029751e-18 1.6066069376800288e-18
0.000984156096630993 3.289894395066595e-19 3.9235092765894254e-19 4.534404001197099e-19 4.0825582169638345e-19 3.5933070451005775e-19 3.6107455752592596e-19
0.0004920780483154965 1.0205253174795416e-19 1.3905342892695235e-19 1.193820748371594e-19 1.184756583265017e-19 1.3265736674333267e-19 1.2154849009517493e-19
0.00024603902415774826 4.338925755574552e-20 4.7751365018702264e-20 4.725388731675517e-20 4.886433157332423e-20 5.325540731880391e-20 5.437735470904564e-20
0.00012301951207887413 1.9259816174832794e-20 1.917672964527984e-20 1.9170846377648495e-20 2.3717926935452923e-20 2.146188273235656e-20 2.043439555243478e-20
6.150975603943707e-5 9.998851945884507e-21 1.0164395367051604e-20 9.99910595716695e-21 9.999973050521066e-21 9.999832919315149e-21 9.999973050521066e-21
3.075487801971853e-5 9.998895741393576e-21 9.999412513914655e-21 9.998291346425338e-21 9.999973050521066e-21 9.999973050521066e-21 9.99861544682069e-21


==> data/KdVtol20/resCExpRK5explicit.dat <==
0.2519439607375342 1.2391277595504198e-13 4.5301553141905036e-13 3870.1988057214344 1.682510738388886e14 1059.9354060067628 3.276131136266532e13
0.1259719803687671 1.7203999025748726e-17 6.878489286195389e-17 30.500962460510422 3.972461383569949e6 9.028102055204083e8 4.707385881873544e13
0.06298599018438356 2.780237940297829e-16 3.3482912672466535e-18 221.7087556373236 4633.6210339736845 3.1901367103445764e11 2.5851283390474585e21
0.03149299509219178 1.8354238801291742e-16 3.2337504401133684e-16 8.967838738068103e-15 109.07651233297003 758797.1939596762 1.2678324746453599e12
0.01574649754609589 6.014616132481405e-17 6.890104406287172e-17 6.53016535701009e-17 2.765726256692617e-15 68085.95401379831 49273.22530492536
0.007873248773047944 2.1807384880597113e-17 1.7013226379956313e-17 2.262962616294128e-17 1.7918383599998752e-15 2.026871279312894e-15 9.557003337649364e-15
0.003936624386523972 5.744882494436845e-18 5.976591488414703e-18 5.536816924593797e-18 5.077433996415883e-18 5.176360203924458e-18 6.822782196016514e-18
0.001968312193261986 1.5271378763902429e-18 1.5330126365650395e-18 1.512763850863542e-18 1.4802152195105442e-18 1.3323243994004659e-18 1.4559055005532142e-18
0.000984156096630993 3.5365426081049725e-19 3.676401096220738e-19 3.0916122409785527e-19 3.465720984108324e-19 3.4147195930692935e-19 3.442665355656828e-19
0.0004920780483154965 1.2023691611458718e-19 1.0974961803657892e-19 1.1609373752361656e-19 1.0650071004611025e-19 1.260237298409551e-19 1.1509756594730259e-19
0.00024603902415774826 4.6947331210536226e-20 4.5997866642948446e-20 4.0657581468206416e-20 4.7314581104078996e-20 4.5239013927992604e-20 4.974290679449874e-20
0.00012301951207887413 1.5983188519199524e-20 1.9166167708542177e-20 1.924234642203167e-20 2.1511968874527213e-20 2.1445422728204844e-20 1.9486360683023437e-20
6.150975603943707e-5 9.998851945884507e-21 9.997590552896261e-21 9.998711798966392e-21 9.999832919315149e-21 9.997880731175702e-21 1.0164533229552095e-20
3.075487801971853e-5 9.994450066090293e-21 9.99773071553186e-21 9.99984167757305e-21 9.996609359420823e-21 9.998992090838308e-21 9.999850435823279e-21


==> data/KdVtol20/resCExpRK5semiimplicit.dat <==
0.2519439607375342 1.2391277595504198e-13 1.271524537174572e-13 1.3061795201470398e-13 1.1610607058047135e-13 1.171900566535272e-13 1.2811241710747205e-13
0.1259719803687671 1.7203999025748726e-17 3.12823135122832e-17 0.0003983168304744491 0.0005278006862889289 0.000860960123552801 0.0011957136928473077
0.06298599018438356 2.780237940297829e-16 5.611733155581823e-16 4.422149125422331e-16 6.320036208859387e-16 7.255989214575178e-16 1.1604477913078116e-15
0.03149299509219178 1.8354238801291742e-16 3.205855979308668e-16 2.2933746469188036e-16 2.914726611522034e-16 2.978404109690328e-16 3.003547111156134e-16
0.01574649754609589 6.014616132481405e-17 6.666361921524542e-17 7.419034133443023e-17 8.972186094691487e-17 6.781800504805121e-17 7.941934592076857e-17
0.007873248773047944 2.1807384880597113e-17 2.084240767587305e-17 2.44455889839122e-17 2.436758421320302e-17 2.3787180276081863e-17 2.3518320901696135e-17
0.003936624386523972 5.744882494436845e-18 6.0416111631436246e-18 6.782539726800206e-18 6.285352494808897e-18 6.662263003821449e-18 6.5473470580338475e-18
0.001968312193261986 1.5271378763902429e-18 1.5045365352573815e-18 1.4603948522444636e-18 1.4219016722918135e-18 1.4322232615476493e-18 1.6958775762839696e-18
0.000984156096630993 3.5365426081049725e-19 3.8029421149066486e-19 4.431658247793642e-19 4.620329865696881e-19 3.776399289741427e-19 4.620329865696881e-19
0.0004920780483154965 1.2023691611458718e-19 1.3227823659753052e-19 1.1825441507400628e-19 1.1347475656855593e-19 1.2806174570237114e-19 1.1424626722373128e-19
0.00024603902415774826 4.6947331210536226e-20 4.45342222668805e-20 4.4948647537782565e-20 5.121573351044212e-20 5.0936550066398147e-20 5.121573351044212e-20
0.00012301951207887413 1.5983188519199524e-20 1.9500737731034987e-20 2.0332547165654672e-20 2.2538080843849346e-20 2.0332547165654672e-20 2.2538080843849346e-20
6.150975603943707e-5 9.998851945884507e-21 1.0243496913097709e-20 1.0243496913097709e-20 1.0243496913097709e-20 1.0243496913097709e-20 1.0243496913097709e-20
3.075487801971853e-5 9.994450066090293e-21 9.999412513914655e-21 9.998326384812409e-21 9.999412513914655e-21 9.998326384812409e-21 9.999412513914655e-21


==> data/KdVtol20/resEX3explicit.dat <==
0.2519439607375342 4.065861310253357e-13 9.368136027714511 31.34441627055498 2.198422723682955e127 1.8346108934130315e24 8.956650934422739e8
0.1259719803687671 0.0002564562877621868 1.3615947374046827e-16 14140.81412083477 3.9067142718999423e101 1.8105260317806715e15 3.275303559279442e29
0.06298599018438356 3.4346210916387077e-16 7.151414729650545e-15 1.7375015060666783e78 3.766521465471074e72 4.698145370769205e218 2.940413271303161e14
0.03149299509219178 2.0949666163907457e-16 6.062608137647011e-15 2.100441122491708e-14 4.609943222782729e147 4.4179709013658156e195 4.534517117831878e68
0.01574649754609589 8.874066458220411e-17 3.3681808427049166e-15 4.10431321902045e-15 5.231320197832111e192 4.878362901938132e180 1.9119820814488474e160
0.007873248773047944 2.541673042638777e-17 1.796590929646442e-15 1.8308163412018e-15 3.0053463419183686e-15 3.151650194304504e-14 6.282352239467964e160
0.003936624386523972 4.554541446722725e-18 4.8900508327148874e-18 5.092244293175395e-18 1.146498680377104e-15 1.4766848236323113e-15 9.12651791067341e-16
0.001968312193261986 1.8757984001774644e-18 1.3009323115591373e-18 1.782843189111497e-18 1.746779101577676e-18 1.3452861956243346e-18 1.3149200777859293e-18
0.000984156096630993 3.9639422489723755e-19 4.0091779350700326e-19 3.5530987690280794e-19 3.766849894575125e-19 3.849240555532046e-19 3.469031682433625e-19
0.0004920780483154965 1.1771015454427423e-19 1.0863837345031146e-19 1.264123957383302e-19 1.2575301716349108e-19 1.0519589957331009e-19 1.098089757961955e-19
0.00024603902415774826 4.193695322077711e-20 4.5021414703462306e-20 4.2991615964991245e-20 4.243481316334795e-20 4.627002273808789e-20 4.5948121806173026e-20
0.00012301951207887413 2.173618619334485e-20 2.0435492730644513e-20 1.6813123939688207e-20 1.694198238237134e-20 1.9166167708542177e-20 2.034892605675686e-20
6.150975603943707e-5 9.998711798966392e-21 9.998711798966392e-21 9.999832919315149e-21 9.999832919315149e-21 9.9992723748533e-21 9.998711798966392e-21
3.075487801971853e-5 9.999946776069534e-21 9.999973050521066e-21 9.998851945884507e-21 9.999973050521066e-21 9.999973050521066e-21 9.997870876202485e-21


==> data/KdVtol20/resEX3semiimplicit.dat <==
0.2519439607375342 4.065861310253357e-13 2.0753364654696438e-13 2.1650477213140514e-8 2.1417731461968399e-13 1.950371441998803e-13 2.061217101800029e-13
0.1259719803687671 0.0002564562877621868 0.00044726957439018963 0.0013573445618529263 0.0014494606223170177 0.0007653130219027944 0.0009057308617108683
0.06298599018438356 3.4346210916387077e-16 4.430405044152773e-16 6.998942889088693e-16 1.3738189461321212e-15 7.625000961124641e-16 1.1189182079481132e-15
0.03149299509219178 2.0949666163907457e-16 2.275778776843626e-16 2.9984501012338637e-16 2.335975287993128e-16 2.710222293995498e-16 2.608432365722674e-16
0.01574649754609589 8.874066458220411e-17 1.0022049467303557e-16 8.12904529249743e-17 7.824756094631914e-17 8.359222699658049e-17 8.504485667511472e-17
0.007873248773047944 2.541673042638777e-17 1.8694869993061595e-17 2.3814534596081614e-17 2.3983435986131073e-17 2.2405525696463268e-17 2.2363300158165646e-17
0.003936624386523972 4.554541446722725e-18 5.643731457145826e-18 6.047652003470607e-18 5.4972540077279766e-18 6.2447936455342284e-18 6.1376379088189494e-18
0.001968312193261986 1.8757984001774644e-18 1.4954102208531894e-18 1.4383906397991798e-18 1.6108313088691138e-18 1.780751150520965e-18 1.6993465379742453e-18
0.000984156096630993 3.9639422489723755e-19 3.920994103681563e-19 3.890945670485783e-19 4.012862726954196e-19 3.757963598495945e-19 3.615878391224515e-19
0.0004920780483154965 1.1771015454427423e-19 1.2477646342254568e-19 1.1683682757810475e-19 1.2610269676579944e-19 1.3118298859828776e-19 1.2610269676579944e-19
0.00024603902415774826 4.193695322077711e-20 4.5997866642948446e-20 4.4948647537782565e-20 4.338925755574552e-20 4.736112963133474e-20 4.338925755574552e-20
0.00012301951207887413 2.173618619334485e-20 2.371692252312041e-20 1.946333531673628e-20 1.70672409714086e-20 1.9166167708542177e-20 1.70672409714086e-20
6.150975603943707e-5 9.998711798966392e-21 9.999832919315149e-21 9.999412513914655e-21 9.999307409802767e-21 9.999412513914655e-21 9.999307409802767e-21
3.075487801971853e-5 9.999946776069534e-21 9.999692786145497e-21 9.999973050521066e-21 9.999526375455865e-21 9.999132233827879e-21 9.999526375455865e-21


==> data/KdVtol20/resRK6sNewton.dat <==
0.2519439607375342 5.112616576290576e-17 0.002671675373925577
0.1259719803687671 3.9744141139888773e-17 0.0002288559974833758
0.06298599018438356 4.71162811530994e-17 5.081608887174948e-18
0.03149299509219178 5.894267208462991e-17 1.2236897309402537e-16
0.01574649754609589 5.797465407346123e-17 6.018556145736981e-17
0.007873248773047944 6.062588247415212e-17 1.914686034810536e-17
0.003936624386523972 7.163903837495709e-17 5.724263447387512e-18
0.001968312193261986 6.573017074323287e-17 1.318614578879396e-18
0.000984156096630993 3.5781987167458186e-17 3.2098413841107683e-19
0.0004920780483154965 1.517269371270656e-17 1.117700415061773e-19
0.00024603902415774826 9.069131714473464e-18 4.8938148614306745e-20
0.00012301951207887413 3.7664429993412565e-18 1.9166167708542177e-20
6.150975603943707e-5 1.4094507114097298e-18 9.999653455127121e-21
3.075487801971853e-5 7.690907036998454e-19 9.999596443452198e-21


==> data/Kepler/errorsACEX1explicit.dat <==
1.5707963267948966 1.7251170766507615 2.4588207587143733 1.3474743776924742 0.9634357310371635 0.22436376789265927 0.15244815136578
0.7853981633974483 0.37147982389765627 1.6980949415933158 0.26692296884912375 0.16881508736122305 0.005281244177471892 0.004587037609993287
0.39269908169872414 0.044112999825814854 0.7503336087784683 0.021525786309489377 0.013850703540210372 8.741494737671865e-5 9.588222890290702e-5
0.19634954084936207 0.0060651626000780105 0.22747616492775272 0.0013847402759847949 0.000920207146610748 1.384808095974693e-6 1.6584422166091818e-6
0.09817477042468103 0.0037711350798286278 0.06031120608654068 8.683095964020219e-5 5.8439191587364884e-5 2.1864148089454935e-8 2.6693867602753868e-8
0.04908738521234052 0.002094214637935193 0.015329757449090943 5.448038145200187e-6 3.6704862814676888e-6 3.584633182493442e-10 4.207237320358642e-10
0.02454369260617026 0.0010966462813984796 0.003850525813028102 3.496726326531797e-7 2.2980620568254914e-7 6.735918493840875e-12 6.558417658382405e-12
0.01227184630308513 0.0005613764273954274 0.0009640120285284575 2.4590195645622928e-8 1.4372914161444772e-8 1.5938422075281816e-13 1.0072436456999643e-13
0.006135923151542565 0.0002841090462702437 0.00024111985625006765 2.1392817133707664e-9 8.985824001288183e-10 4.553312030433909e-15 2.9194343684806e-16
0.0030679615757712823 0.0001429339794909638 6.029107565265558e-5 2.3299013088684515e-10 5.61698344190266e-11 2.8120619271970224e-15 1.7768318351590637e-15
0.0015339807878856412 7.16901614089574e-5 1.5073939242788084e-5 2.819698463757249e-11 3.5112589676665135e-12 8.12422870010361e-16 2.2082363402435005e-15
0.0007669903939428206 3.590130399244333e-5 3.768617432733119e-6 3.5108038862103594e-12 2.1757439967400152e-13 1.5178937231708475e-15 1.7654550422817806e-15
0.0003834951969714103 1.7964762660134613e-5 9.421700819678955e-7 4.396155179630261e-13 1.1963473103627013e-14 1.2379400999626071e-15 2.3205634161561444e-15
0.00019174759848570515 8.985915916360011e-6 2.3554443042744383e-7 5.451742754582177e-14 3.1056313646356454e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsACEX1semiimplicit.dat <==
1.5707963267948966 1.7251170766507615 0.5745899809716204 0.08555319381393527 0.015291625839006574 0.02203834753485269 0.018613661119658318
0.7853981633974483 0.37147982389765627 0.021161600695496125 0.00046742820334419975 0.0002755667512309462 0.00027571403294177716 0.00027751472066775814
0.39269908169872414 0.044112999825814854 0.0006181575770226116 1.0046380905866144e-5 4.328614156723204e-6 4.3492990799814416e-6 4.351167699979668e-6
0.19634954084936207 0.0060651626000780105 8.50190573857259e-5 3.5191632391274284e-7 6.807442318888483e-8 6.799841517769231e-8 6.799845763828897e-8
0.09817477042468103 0.0037711350798286278 1.107384154384559e-5 1.0945180084519757e-8 1.063493416309955e-9 1.062492715652647e-9 1.0624926268265675e-9
0.04908738521234052 0.002094214637935193 1.3902258152909384e-6 3.382312574088808e-10 1.6607814760966284e-11 1.659832022704276e-11 1.6604098629713947e-11
0.02454369260617026 0.0010966462813984796 1.736672303918833e-7 1.050591168416798e-11 2.632602335272133e-13 2.660778918367233e-13 2.5818735663112793e-13
0.01227184630308513 0.0005613764273954274 2.1691549354332614e-8 3.280030587652245e-13 2.70288978345749e-15 5.53347367620395e-15 5.548217316380797e-15
0.006135923151542565 0.0002841090462702437 2.710177995149831e-9 1.05769016947974e-14 2.6520031955969183e-15 1.1839164125152431e-15 1.0807395305599855e-15
0.0030679615757712823 0.0001429339794909638 3.3868829897615205e-10 1.1357645153099901e-15 1.060661346198312e-15 1.3653339849204113e-15 8.143354170801775e-16
0.0015339807878856412 7.16901614089574e-5 4.2330964243803555e-11 2.1825280480704347e-15 1.009154678621458e-15 7.989151192151283e-16 1.009154678621458e-15
0.0007669903939428206 3.590130399244333e-5 5.291114407331977e-12 1.6862943290284961e-15 1.9079629508520934e-15 1.0988248472507837e-15 1.9079629508520934e-15
0.0003834951969714103 1.7964762660134613e-5 6.612081117419371e-13 7.837581133542e-16 2.2911307531517652e-15 3.5526904395152754e-15 2.2911307531517652e-15
0.00019174759848570515 8.985915916360011e-6 8.26444041393108e-14 4.583930100327881e-16 6.199361622534523e-16 2.4543162974214286e-15 6.199361622534523e-16


==> data/Kepler/errorsACEX2explicit.dat <==
1.5707963267948966 2.458820758714372 1.4276602944452514 0.9634357310371628 0.270034422616791 0.15244815136578 0.005060044459062579
0.7853981633974483 1.6980949415933155 0.2705669420352236 0.16881508736122292 0.0057375815316157005 0.004587037609993287 8.901498135384968e-5
0.39269908169872414 0.7503336087784678 0.02164312286391334 0.013850703540210372 9.009076081655548e-5 9.588222890290702e-5 2.738840840811264e-6
0.19634954084936207 0.22747616492775252 0.0013879805658831021 0.000920207146610748 1.4023425426330464e-6 1.6584422166091818e-6 6.065064533743806e-8
0.09817477042468103 0.06031120608652585 8.692750483252245e-5 5.8439191587364884e-5 2.1989646150812976e-8 2.6693867602753868e-8 1.0327956389714702e-9
0.04908738521234052 0.015329757449091336 5.450974133983053e-6 3.6704862814676888e-6 3.593551699038042e-10 4.207237320358642e-10 1.6503541645460687e-11
0.02454369260617026 0.0038505258129942948 3.49759916940921e-7 2.2980620568254914e-7 6.726471136507371e-12 6.558417658382405e-12 2.6047077799461585e-13
0.01227184630308513 0.0009640120285284575 2.459252574704523e-8 1.4372914161444772e-8 1.606007372304851e-13 1.0072436456999643e-13 6.467695732285646e-15
0.006135923151542565 0.0002411198562501591 2.139329985286949e-9 8.985824001288183e-10 4.444233860051224e-15 2.9194343684806e-16 1.6677781128323345e-15
0.0030679615757712823 6.029107565286564e-5 2.329911606755426e-10 5.61698344190266e-11 2.8120619271970224e-15 1.7768318351590637e-15 3.517018652609986e-16
0.0015339807878856412 1.507393924282402e-5 2.8196542949552876e-11 3.5112589676665135e-12 8.12422870010361e-16 2.2082363402435005e-15 2.1284036829677824e-15
0.0007669903939428206 3.768617432854327e-6 3.5107495466504294e-12 2.1757439967400152e-13 1.5178937231708475e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 9.421700822082986e-7 4.399172667604478e-13 1.1963473103627013e-14 1.2379400999626071e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 2.3554443168717534e-7 5.451742754582177e-14 3.1056313646356454e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsACEX2semiimplicit.dat <==
1.5707963267948966 2.458820758714372 1.1228743971418418 0.2662208697631944 0.0135010662172069 0.03262424231038621 0.020223206499936607
0.7853981633974483 1.6980949415933155 0.22848920838239867 0.010276042578227104 3.274030858718838e-5 0.00023480374165822692 0.00027177150477785295
0.39269908169872414 0.7503336087784678 0.020268346739628195 0.00022044471045027216 1.1986438010472742e-6 4.2302337398598725e-6 4.3481432980801285e-6
0.19634954084936207 0.22747616492775252 0.0013724924423079293 3.814826428434607e-6 5.166719990774856e-8 6.784902535785613e-8 6.799755753987285e-8
0.09817477042468103 0.06031120608652585 8.753805216237765e-5 6.13837642196046e-8 9.9394273259777e-10 1.0623383168832995e-9 1.0624925090329048e-9
0.04908738521234052 0.015329757449091336 5.50384752589032e-6 9.673547550472245e-10 1.632954851167937e-11 1.6622621950677364e-11 1.660374915514033e-11
0.02454369260617026 0.0038505258129942948 3.4467994663453785e-7 1.515601786678532e-11 2.634478228083694e-13 2.637127122118336e-13 2.641849545145394e-13
0.01227184630308513 0.0009640120285284575 2.1558896786712837e-8 2.388340725839867e-13 3.626183793782366e-15 2.4524169237488365e-15 3.069341719147324e-15
0.006135923151542565 0.0002411198562501591 1.347866753931305e-9 2.6032076612439275e-15 2.0545561832787788e-15 2.0635977138649438e-15 1.5765581695088568e-15
0.0030679615757712823 6.029107565286564e-5 8.42558420029614e-11 2.42178097019424e-15 4.80414118443205e-16 1.326757661402313e-15 4.80414118443205e-16
0.0015339807878856412 1.507393924282402e-5 5.265127221702263e-12 1.5926010506393184e-15 2.1874979789694768e-15 2.063540074855568e-15 2.1874979789694768e-15
0.0007669903939428206 3.768617432854327e-6 3.2776303229209075e-13 1.677275450391496e-15 1.6766420725364369e-15 1.796772576039578e-15 1.6766420725364369e-15
0.0003834951969714103 9.421700822082986e-7 1.9922623373743437e-14 1.3736640245890395e-15 3.2995440572484926e-15 9.793011503058352e-16 3.2995440572484926e-15
0.00019174759848570515 2.3554443168717534e-7 7.911819715676722e-16 2.0159601093999964e-15 1.2087290175501698e-15 2.8686909439355437e-15 1.2087290175501698e-15


==> data/Kepler/errorsACEX3explicit.dat <==
1.5707963267948966 1.8881866564420389 0.054040694443376586 0.7069411447872354 0.2099007961192799 0.10261970483581373 0.0625930955685271
0.7853981633974483 0.7474866807088164 0.20618069797280533 0.03028219439270324 0.009582529393824441 0.0006025851281021203 0.00044284988311740883
0.39269908169872414 0.07277020604471238 0.01759682764335535 0.0005199831335368407 0.00017559560802787072 1.4201599551565538e-6 5.6324309148804964e-6
0.19634954084936207 0.0045576813485872026 0.0011982631981404326 8.219741823411096e-6 2.8746116987637644e-6 4.255473019303056e-8 7.400617658346682e-8
0.09817477042468103 0.0002813339370792883 7.68216881281073e-5 1.286706504586237e-7 4.554204766430712e-8 9.603757921694991e-10 1.0871035052010255e-9
0.04908738521234052 1.7529158137912857e-5 4.837749523679318e-6 2.026801872775833e-9 7.148313806296553e-10 1.620519563279118e-11 1.670001630270378e-11
0.02454369260617026 1.1069622332171304e-6 3.0309019324316337e-7 3.325632655718905e-11 1.1194086205370117e-11 2.732084186506018e-13 2.5464198405700423e-13
0.01227184630308513 7.359828516023326e-8 1.8959487606548056e-8 6.222505492852346e-13 1.7075356420538598e-13 7.666150473145808e-15 9.147611702111436e-16
0.006135923151542565 5.721692105437644e-9 1.1853771341729435e-9 1.394919015881144e-14 2.6458063864538846e-15 9.68826208166577e-16 1.6677781128323345e-15
0.0030679615757712823 5.677618404052729e-10 7.409748634684048e-11 1.6419839978509524e-15 2.8074553266749727e-15 3.517018652609986e-16 9.48213700788952e-16
0.0015339807878856412 6.63623338203971e-11 4.6322671590655065e-12 1.1665037303189947e-15 2.4328387042812043e-15 2.1284036829677824e-15 2.1284036829677824e-15
0.0007669903939428206 8.195751667970061e-12 2.9083924167478996e-13 1.4279898375795038e-15 1.773633142591084e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 1.0244141553253198e-12 1.99272155953734e-14 1.7826591737553883e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 1.2855141595648372e-13 2.867338624284594e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsACEX3semiimplicit.dat <==
1.5707963267948966 1.8881866564420389 0.9751534815734293 0.20943121186683897 0.0229489471410963 0.03220174388773389 0.019717096175287514
0.7853981633974483 0.7474866807088164 0.05608794178175924 0.0016396238906346236 0.00015513244830970473 0.0002585638717896567 0.00027618036774027665
0.39269908169872414 0.07277020604471238 0.00103520174193622 6.440957343496403e-6 4.042546009312411e-6 4.341420793085383e-6 4.351025243801473e-6
0.19634954084936207 0.0045576813485872026 1.6581431930201305e-5 2.1573884287181374e-8 6.76415189725737e-8 6.799571524719622e-8 6.79984396949505e-8
0.09817477042468103 0.0002813339370792883 2.603605720954464e-7 8.770706626452283e-10 1.062121625902083e-9 1.0624829125576734e-9 1.0624934275476546e-9
0.04908738521234052 1.7529158137912857e-5 4.0838728776502494e-9 1.5882308793794322e-11 1.6610089256529075e-11 1.6609137325033278e-11 1.6598492470540504e-11
0.02454369260617026 1.1069622332171304e-6 6.534250150190505e-11 2.3651427482004996e-13 2.5785549029739255e-13 2.6633386555325344e-13 2.6253480637198136e-13
0.01227184630308513 7.359828516023326e-8 1.1287127716631091e-12 4.962682510665826e-15 4.518359619420242e-15 4.714018998825074e-15 4.399084262752514e-15
0.006135923151542565 5.721692105437644e-9 2.3936340799490673e-14 2.5686167936427614e-15 7.608024883766529e-16 1.5273333303380199e-15 7.608024883766529e-16
0.0030679615757712823 5.677618404052729e-10 1.3439998009974257e-15 1.87212320436135e-15 2.0952448062749448e-15 3.632104020979962e-16 2.0952448062749448e-15
0.0015339807878856412 6.63623338203971e-11 1.2205944812495574e-15 2.1660256679402698e-15 1.250881025486074e-15 2.1660256679402698e-15 1.250881025486074e-15
0.0007669903939428206 8.195751667970061e-12 1.521143594897123e-15 1.6746296941281476e-15 1.796815404473013e-15 1.6746296941281476e-15 1.796815404473013e-15
0.0003834951969714103 1.0244141553253198e-12 1.175798266962742e-15 1.320617575008281e-15 1.0565358304163428e-15 1.320617575008281e-15 1.0565358304163428e-15
0.00019174759848570515 1.2855141595648372e-13 1.1238028213733358e-15 7.577357201928366e-16 3.626994329703143e-16 7.577357201928366e-16 3.626994329703143e-16


==> data/Kepler/errorsACEX4explicit.dat <==
1.5707963267948966 1.1504733097385478 0.8179033730877513 0.3562215433095635 0.24399743578565386 0.10756096364529358 0.00413533442871133
0.7853981633974483 0.7436522221488243 0.0487632797522754 0.022953287901698694 0.001493503923605797 0.0006955141305753231 0.00031267961260099793
0.39269908169872414 0.04608089775656559 0.0010376947932536108 0.00041035218541511225 9.87829963920281e-6 7.2210636239732596e-6 4.434405489362802e-6
0.19634954084936207 0.0024986716468500467 1.853560226997982e-5 6.7358804744834435e-6 9.037574107450351e-8 8.116431244499829e-8 6.809606920540367e-8
0.09817477042468103 0.0001515922985970241 3.098437349837925e-7 1.0685525944424709e-7 1.1486328692381906e-9 1.116168852610431e-9 1.0625810118656455e-9
0.04908738521234052 9.416246008309626e-6 5.561030914773466e-9 1.6777569549330633e-9 1.6921257042880875e-11 1.6818567031714612e-11 1.6586168866037528e-11
0.02454369260617026 5.879147525001229e-7 1.2328990934703252e-10 2.6265467125022828e-11 2.6681380626618624e-13 2.463905023951514e-13 2.527117127139353e-13
0.01227184630308513 3.674469729207688e-8 3.3928562022843186e-12 4.05133840846017e-13 1.4807294889308288e-15 4.763020477051325e-15 9.147611702111436e-16
0.006135923151542565 2.296839731054565e-9 1.0277037677270426e-13 6.983091718037577e-15 1.0254620229504766e-15 1.6677781128323345e-15 1.6677781128323345e-15
0.0030679615757712823 1.4356420758851646e-10 3.1500729209921435e-15 3.210385407456262e-15 3.517018652609986e-16 9.48213700788952e-16 9.48213700788952e-16
0.0015339807878856412 8.975384228232571e-12 9.77973012104828e-16 2.4328387042812043e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15
0.0007669903939428206 5.62141531367265e-13 1.1885304284631094e-15 1.773633142591084e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 3.558027133822436e-14 3.6025983943483184e-16 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 3.226972467849187e-15 4.883620304711951e-16 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsACEX4semiimplicit.dat <==
1.5707963267948966 1.1504733097385478 0.14989726685293808 0.1523942187859114 0.030876911786445697 0.012490760485498006 0.015680544679105943
0.7853981633974483 0.7436522221488243 0.031950903577588056 0.001411839340866273 0.00033739691720216595 0.00028641401711989694 0.00027869709333671125
0.39269908169872414 0.04608089775656559 0.0006014941863212623 1.1110195755057785e-5 4.509382852027266e-6 4.356163647357391e-6 4.351307362717426e-6
0.19634954084936207 0.0024986716468500467 1.0018300172808315e-5 9.795046046595666e-8 6.819085292633868e-8 6.799992002286489e-8 6.799845944260277e-8
0.09817477042468103 0.0001515922985970241 1.5954583623949436e-7 1.183589671099215e-9 1.0626906675548364e-9 1.0624931073697132e-9 1.0624815494413304e-9
0.04908738521234052 9.416246008309626e-6 2.5075317219226396e-9 1.709248104566404e-11 1.6597545106235915e-11 1.6611989080789043e-11 1.6594452207762588e-11
0.02454369260617026 5.879147525001229e-7 3.925667864923103e-11 2.6671035702580907e-13 2.3754560583147743e-13 2.554967259169351e-13 2.6371434568315813e-13
0.01227184630308513 3.674469729207688e-8 6.121873185045448e-13 8.013197125931531e-15 1.517799668966618e-15 3.886497646984755e-15 1.517799668966618e-15
0.006135923151542565 2.296839731054565e-9 8.26868344096465e-15 4.837138336793059e-16 7.982068627529521e-16 8.271089772516917e-16 7.982068627529521e-16
0.0030679615757712823 1.4356420758851646e-10 1.099171879054966e-15 2.846590310188665e-16 1.9109343788806408e-15 8.23780336459019e-16 1.9109343788806408e-15
0.0015339807878856412 8.975384228232571e-12 2.24547778258026e-16 1.2480299033267528e-15 1.6999798793574528e-15 1.2480299033267528e-15 1.6999798793574528e-15
0.0007669903939428206 5.62141531367265e-13 1.798328702405363e-15 1.7184621784141053e-15 1.797931738141555e-15 1.7184621784141053e-15 1.797931738141555e-15
0.0003834951969714103 3.558027133822436e-14 2.320543875160616e-15 1.7348161352107252e-15 2.5385109438390895e-15 1.7348161352107252e-15 2.5385109438390895e-15
0.00019174759848570515 3.226972467849187e-15 2.4998641902266224e-15 1.612185112059104e-15 1.1357243435236763e-15 2.5637732535143963e-15 1.1357243435236763e-15


==> data/Kepler/errorsACEX5explicit.dat <==
1.5707963267948966 0.6965196138801769 0.2913721402235429 0.35408504526148465 0.0068660565409159645 0.014191984965593867 0.019120190442869923
0.7853981633974483 0.06003352805587393 0.029129846568941277 0.0019439286218424505 0.0010645324009434913 0.00036087738892460206 0.00029622101472628003
0.39269908169872414 0.001167367887727752 0.0008083512459524856 1.5345549797896124e-5 1.1160063824486125e-5 4.645952899757348e-6 4.4125235390276764e-6
0.19634954084936207 2.0126007434743102e-5 1.458384379582249e-5 1.6766420021264193e-7 9.929278817467307e-8 6.894146179864741e-8 6.807416487904986e-8
0.09817477042468103 3.33023541720131e-7 2.371003363876838e-7 2.3199849358463404e-9 1.1898994670971876e-9 1.0659042373181465e-9 1.062564767352004e-9
0.04908738521234052 5.96332382890668e-9 3.7460877344693605e-9 3.5071611333430586e-11 1.7098978323068047e-11 1.6611886422212874e-11 1.660073647197254e-11
0.02454369260617026 1.3216032806803865e-10 5.872737692949665e-11 5.542469517721503e-13 2.620680623128033e-13 2.577049391665821e-13 2.527117127139353e-13
0.01227184630308513 3.641410590807749e-12 9.179900827314565e-13 8.39118660399902e-15 7.969932662565348e-15 9.147611702111436e-16 9.147611702111436e-16
0.006135923151542565 1.1040513703680279e-13 1.5066358261751314e-14 2.512959507499083e-15 1.6677781128323345e-15 1.6677781128323345e-15 1.6677781128323345e-15
0.0030679615757712823 3.414134511862297e-15 1.1928133612181138e-15 3.517018652609986e-16 3.517018652609986e-16 9.48213700788952e-16 9.48213700788952e-16
0.0015339807878856412 2.557254905002316e-15 1.2902412836997338e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15
0.0007669903939428206 2.0102157603135163e-15 1.6692133907614404e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 1.7290826110347328e-16 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 1.0800940889349118e-15 1.2209355864129778e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsACEX5semiimplicit.dat <==
1.5707963267948966 0.6965196138801769 0.5172195014493594 0.025877365127044406 0.007076303864674518 0.018156461923669556 0.01900751841457115
0.7853981633974483 0.06003352805587393 0.003273306946584902 0.00044483291300430696 0.00029847796906523 0.00027979588212239287 0.0002779921060924865
0.39269908169872414 0.001167367887727752 2.3310343983456447e-5 4.9545631446182876e-6 4.366172332570324e-6 4.351454662722146e-6 4.351211724882814e-6
0.19634954084936207 2.0126007434743102e-5 2.2773615201699767e-7 7.004809500520955e-8 6.800877896534959e-8 6.799848721471277e-8 6.799845321379986e-8
0.09817477042468103 3.33023541720131e-7 2.9894955397935924e-9 1.0700913602724634e-9 1.0624879221747384e-9 1.0624872684739347e-9 1.0624903396843985e-9
0.04908738521234052 5.96332382890668e-9 4.4477270983366444e-11 1.6621042769282478e-11 1.6608894675031954e-11 1.660247772241765e-11 1.6592396221020632e-11
0.02454369260617026 1.3216032806803865e-10 6.880603860616209e-13 2.482243314712657e-13 2.582360963662129e-13 2.599019167366225e-13 2.5302007885042433e-13
0.01227184630308513 3.641410590807749e-12 1.3275969596773781e-14 4.965727412169504e-15 3.1875316755154485e-15 8.748749251947362e-15 9.858929821172177e-15
0.006135923151542565 1.1040513703680279e-13 1.58006156441039e-15 3.0627722109302187e-15 1.1520671949770626e-15 3.0627722109302187e-15 1.1520671949770626e-15
0.0030679615757712823 3.414134511862297e-15 7.873409915471615e-16 1.0600640017415242e-15 1.1838035131536555e-15 1.0600640017415242e-15 1.1838035131536555e-15
0.0015339807878856412 2.557254905002316e-15 1.713242917235682e-15 1.500677244671693e-15 2.4068965949751926e-15 1.500677244671693e-15 2.4068965949751926e-15
0.0007669903939428206 2.0102157603135163e-15 1.7335920023107e-15 1.776925167453859e-15 1.801693887716968e-15 1.776925167453859e-15 1.801693887716968e-15
0.0003834951969714103 1.7290826110347328e-16 1.5149934487393813e-15 1.7233042716602761e-15 7.244456252973974e-16 1.7233042716602761e-15 7.244456252973974e-16
0.00019174759848570515 1.0800940889349118e-15 1.328614636968043e-15 1.4520116811309798e-15 8.248860533834505e-16 1.4520116811309798e-15 8.248860533834505e-16


==> data/Kepler/errorsCERK5explicit.dat <==
1.5707963267948966 0.5022876769370805 0.16856194419387738 0.003926276770178316 0.026295970437467127 0.03793026299907979 0.003476135393796256
0.7853981633974483 0.01578039868549719 0.001675905807613792 0.00031261150619548756 0.00029404757071928186 0.00028779736409421437 0.00027882680824652757
0.39269908169872414 0.00028588857856788217 1.317984645689759e-5 3.911240126781647e-6 4.4096784490651304e-6 4.4994698470749085e-6 4.351515134463957e-6
0.19634954084936207 4.633976845789885e-6 1.4827182721221508e-7 1.1988988417752434e-7 6.81181071220083e-8 6.877370844277629e-8 6.799813522658949e-8
0.09817477042468103 7.307816058042725e-8 2.0848552503556384e-9 2.1323048730437295e-9 1.062744577092432e-9 1.0657397428792403e-9 1.0624886803892278e-9
0.04908738521234052 1.144480309907502e-9 3.169177870467495e-11 3.436453173203235e-11 1.6630726935349374e-11 1.6606834469443903e-11 1.6592215056932835e-11
0.02454369260617026 1.7884464449652e-11 4.952914098517689e-13 5.550049146227162e-13 2.466432319661666e-13 2.577049391665821e-13 2.527117127139353e-13
0.01227184630308513 2.719029769563043e-13 1.5721487662981218e-14 1.3747977386519067e-14 2.812545343179688e-15 9.147611702111436e-16 9.147611702111436e-16
0.006135923151542565 4.075864680061583e-15 3.8377491792997936e-16 2.5591398060986936e-15 1.6677781128323345e-15 1.6677781128323345e-15 1.6677781128323345e-15
0.0030679615757712823 3.307779529412118e-15 3.156965070261016e-15 3.517018652609986e-16 3.517018652609986e-16 9.48213700788952e-16 9.48213700788952e-16
0.0015339807878856412 2.635240553108731e-15 1.8598007511108643e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15
0.0007669903939428206 2.4561706706152982e-15 1.6913585254264618e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 6.557958892329228e-16 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 2.70335366086614e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsCERK5semiimplicit.dat <==
1.5707963267948966 0.5022876769370805 0.07648135658453524 0.037998922845347116 0.028766203080085186 0.01869787057935251 0.017080957069098165
0.7853981633974483 0.01578039868549719 0.0007257681516785683 0.00029500709827633067 0.00028002819752573967 0.0002776305960561221 0.0002778526789653178
0.39269908169872414 0.00028588857856788217 3.7261652108897783e-6 4.681201631507987e-6 4.357180454187768e-6 4.351221962473405e-6 4.351207878829383e-6
0.19634954084936207 4.633976845789885e-6 1.4655091059664166e-7 6.973910624471471e-8 6.800622139359156e-8 6.799846439145293e-8 6.799845345216697e-8
0.09817477042468103 7.307816058042725e-8 2.6706460453262207e-9 1.0697891299327423e-9 1.0624917075927854e-9 1.0624743042056452e-9 1.0625032697844927e-9
0.04908738521234052 1.144480309907502e-9 4.325520998110088e-11 1.6640300828354374e-11 1.66085121692659e-11 1.6600694994828687e-11 1.6591474396132106e-11
0.02454369260617026 1.7884464449652e-11 6.912860240204111e-13 2.559003956152334e-13 2.671355501736076e-13 2.5570138660921635e-13 2.601827176352439e-13
0.01227184630308513 2.719029769563043e-13 7.38512595359104e-15 1.3877982700685853e-14 5.672721401585183e-15 4.0506982233101705e-15 9.858929821172177e-15
0.006135923151542565 4.075864680061583e-15 9.147202601604643e-16 3.0315541340520497e-15 1.1520671949770626e-15 3.0315541340520497e-15 1.1520671949770626e-15
0.0030679615757712823 3.307779529412118e-15 1.8887184148538635e-15 4.3500559821915326e-16 3.9012186798356057e-16 4.3500559821915326e-16 3.9012186798356057e-16
0.0015339807878856412 2.635240553108731e-15 1.607083644903634e-15 9.700757198726946e-16 1.6443911982855511e-15 9.700757198726946e-16 1.6443911982855511e-15
0.0007669903939428206 2.4561706706152982e-15 1.745697857052279e-15 1.7744994923158282e-15 1.796774353627931e-15 1.7744994923158282e-15 1.796774353627931e-15
0.0003834951969714103 6.557958892329228e-16 2.3146979597827625e-16 8.912449985104787e-16 3.4915915790053884e-16 8.912449985104787e-16 2.98145175425945e-16
0.00019174759848570515 2.70335366086614e-15 1.2390946287132187e-15 2.9637337700710754e-15 1.2390946287132187e-15 2.9637337700710754e-15 1.2390946287132187e-15


==> data/Kepler/errorsEX3explicit.dat <==
1.5707963267948966 1.6626620189167491 1.2301317032412682 0.22388960667591337 0.4285370430009256 0.09074951845424124 0.01803653766027876
0.7853981633974483 0.640440280472584 1.0682550367702077 0.026989675110649987 0.0020121238781074286 0.0008502726418727807 0.0003220371420302702
0.39269908169872414 0.05062740095708148 0.002510189263286821 0.0005196255237266468 1.063842396420375e-5 8.237746374024564e-6 4.445957249799551e-6
0.19634954084936207 0.002857507237855741 2.4772294875816462e-5 8.669384760092125e-6 9.262965587666642e-8 8.572799057169917e-8 6.810727356099855e-8
0.09817477042468103 0.00017519205727104951 3.6049571986787045e-7 1.3834687046232476e-7 1.1560517629165732e-9 1.1347804209014557e-9 1.0625901201987786e-9
0.04908738521234052 1.0916353093814663e-5 6.41636390549406e-9 2.177946453292389e-9 1.6942337226251595e-11 1.6887822762748454e-11 1.659610327115042e-11
0.02454369260617026 6.822802172726003e-7 1.4712987740586637e-10 3.4122506488766076e-11 2.6379640872748984e-13 2.5365057261369416e-13 2.527117127139353e-13
0.01227184630308513 4.265881824114431e-8 4.142094609436408e-12 5.36118845480064e-13 8.530377929658468e-15 4.763020477051325e-15 9.147611702111436e-16
0.006135923151542565 2.666935950192774e-9 1.2638219897591819e-13 1.1268812417936253e-14 1.0254620229504766e-15 1.6677781128323345e-15 1.6677781128323345e-15
0.0030679615757712823 1.667112053402854e-10 3.751932283528939e-15 1.2446293925817662e-15 3.517018652609986e-16 9.48213700788952e-16 9.48213700788952e-16
0.0015339807878856412 1.0422121351322379e-11 1.7895453293855287e-15 3.868929979186488e-15 2.1284036829677824e-15 2.1284036829677824e-15 2.1284036829677824e-15
0.0007669903939428206 6.533442450600309e-13 1.896638144675752e-15 1.773633142591084e-15 1.7654550422817806e-15 1.7654550422817806e-15 1.7654550422817806e-15
0.0003834951969714103 4.1981747904272407e-14 1.0362093367687926e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15 2.3205634161561444e-15
0.00019174759848570515 2.6768917017827114e-16 3.914347786564188e-16 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15 1.2121770240717514e-15


==> data/Kepler/errorsEX3semiimplicit.dat <==
1.5707963267948966 1.6626620189167491 0.21395168868203712 0.10879301159703356 0.03778107855166101 0.016320930133354818 0.01607362407280349
0.7853981633974483 0.640440280472584 0.03636966458553046 0.0017465810387863978 0.0003495622761324817 0.00028733096117813787 0.0002788141776267113
0.39269908169872414 0.05062740095708148 0.0007598098630778004 1.3389129154454963e-5 4.536053283870005e-6 4.356949315333103e-6 4.3513299968100745e-6
0.19634954084936207 0.002857507237855741 1.2896375038402184e-5 1.0821208576518678e-7 6.822344309421523e-8 6.800017357166541e-8 6.799846258385876e-8
0.09817477042468103 0.00017519205727104951 2.0669686542967414e-7 1.2255132807633768e-9 1.06272097738543e-9 1.0624889833860644e-9 1.0624817678052542e-9
0.04908738521234052 1.0916353093814663e-5 3.2574874107840662e-9 1.7254798916237116e-11 1.659472187750417e-11 1.6601385710275588e-11 1.65940828272239e-11
0.02454369260617026 6.822802172726003e-7 5.1079591052282535e-11 2.700248797380344e-13 2.594708622140231e-13 2.7150902191679283e-13 2.6218234402960244e-13
0.01227184630308513 4.265881824114431e-8 7.993316983539987e-13 4.876099211859804e-15 1.4241971074717186e-15 7.402083671691714e-15 5.616246529670679e-15
0.006135923151542565 2.666935950192774e-9 1.2679321229896815e-14 2.342219727296782e-15 8.565500102092913e-16 1.2652199696626386e-15 7.300226346191225e-16
0.0030679615757712823 1.667112053402854e-10 2.087373133830963e-15 2.0300502870756262e-15 2.305204678330262e-15 1.985041462868414e-15 2.305204678330262e-15
0.0015339807878856412 1.0422121351322379e-11 2.6855675280912552e-15 9.26977115226941e-16 1.2106272529352607e-15 9.26977115226941e-16 1.2106272529352607e-15
0.0007669903939428206 6.533442450600309e-13 1.5489370205611732e-15 1.7195020540774963e-15 1.7894245127555734e-15 1.7195020540774963e-15 1.7894245127555734e-15
0.0003834951969714103 4.1981747904272407e-14 1.2179236646385615e-15 1.1294085220933856e-15 1.1728450187402686e-15 1.1294085220933856e-15 1.1728450187402686e-15
0.00019174759848570515 2.6768917017827114e-16 1.039649819356163e-15 6.8789947604527195e-16 2.6359165372869995e-15 6.8789947604527195e-16 2.6359165372869995e-15


==> data/Kepler/errorsRK2.dat <==
1.5707963267948966 15.452045008762349
0.7853981633974483 3.9650549218534348
0.39269908169872414 0.8519530932578373
0.19634954084936207 0.17335631555256406
0.09817477042468103 0.04173665016031818
0.04908738521234052 0.010341477478804015
0.02454369260617026 0.00257968069772538
0.01227184630308513 0.0006445662163951712
0.006135923151542565 0.00016111945630762226
0.0030679615757712823 4.027848334942612e-5
0.0015339807878856412 1.0069534548809518e-5
0.0007669903939428206 2.5173782452259215e-6
0.0003834951969714103 6.29344225333162e-7
0.00019174759848570515 1.5733603630681783e-7


==> data/Kepler/errorsRK4.dat <==
1.5707963267948966 0.6532339188024039
0.7853981633974483 0.04583756537034768
0.39269908169872414 0.0028784625132949955
0.19634954084936207 0.00018122871017763845
0.09817477042468103 1.1352132395989273e-5
0.04908738521234052 7.099228360496688e-7
0.02454369260617026 4.437672937845959e-8
0.01227184630308513 2.773649430433432e-9
0.006135923151542565 1.7335592207888583e-10
0.0030679615757712823 1.0835930284524738e-11
0.0015339807878856412 6.784155590808795e-13
0.0007669903939428206 4.373807338205408e-14
0.0003834951969714103 3.961117908388954e-15
0.00019174759848570515 1.5433769000429348e-15


==> data/Kepler/errorsRK6.dat <==
1.5707963267948966 0.047858598841570114
0.7853981633974483 0.0002778834101932391
0.39269908169872414 4.351207608526189e-6
0.19634954084936207 6.799845365753585e-8
0.09817477042468103 1.0624885277050294e-9
0.04908738521234052 1.6601988981395878e-11
0.02454369260617026 2.614300271997217e-13
0.01227184630308513 5.476699449807631e-15
0.006135923151542565 1.5034911413846772e-15
0.0030679615757712823 1.3961390534576225e-15
0.0015339807878856412 1.2733021992073468e-15
0.0007669903939428206 1.258991715421899e-15
0.0003834951969714103 1.3263672878578088e-15
0.00019174759848570515 1.3619554381482953e-15


==> data/Kepler/exact.dat <==
0 0.4 0.0 0.0 2.0
0.02454369260617026 0.3981216421227668 0.04901061127529203 -0.15272784407351517 1.990634597952391
0.04908738521234052 0.39253531784425266 0.09756603617457782 -0.3015177619547078 1.9630898726814572
0.07363107781851078 0.38338230777954996 0.14523743153958754 -0.44282878526020747 1.9189322764472498
0.09817477042468103 0.37088262817876677 0.1916445414604133 -0.573826704252441 1.8605057016938638
0.1227184630308513 0.3553153081806139 0.23647093614661974 -0.6925519690064048 1.7906112484054908
0.14726215563702155 0.3369964126878051 0.27947118357102807 -0.7979380132891862 1.7121823772773839
0.1718058482431918 0.3162581551927494 0.3204706468684734 -0.8897116319925308 1.6280166355082584
0.19634954084936207 0.2934313951583418 0.3593597346769046 -0.9682255090906235 1.5405943106457378
0.22089323345553233 0.268832574699364 0.39608480465526386 -1.0342710160408113 1.4519853744933746
0.2454369260617026 0.2427551239547222 0.43063770451709904 -1.0889055906430651 1.3638278385892515
0.2699806186678728 0.21546472514661472 0.4630454193262732 -1.1333126848016648 1.2773541119129816
0.2945243112740431 0.18719755396638715 0.49336072693506355 -1.1686992001638665 1.1934435483000088
0.3190680038802134 0.15816060477362553 0.5216542898410511 -1.1962273197302342 1.1126847124133354
0.3436116964863836 0.1285333336916798 0.5480082810058079 -1.2169740479076823 1.0354368019169056
0.36815538909255385 0.09847003053166906 0.5725114446537944 -1.2319110941511002 0.9618845377737044
0.39269908169872414 0.0681025028545105 0.5952553980737919 -1.2418985766469568 0.8920842236962866
0.4172427743048944 0.03754279892081962 0.616331951612106 -1.2476874170051173 0.8260007289486233
0.44178646691106466 0.006885804566063695 0.6358312327783157 -1.2499267067207687 0.7635362190070201
0.4663301595172349 -0.02378837482973867 0.6538404269682635 -1.2491735152658572 0.7045518955722091
0.4908738521234052 -0.05441228571129739 0.6704429796970164 -1.2459035164559014 0.6488840806103919
0.5154175447295755 -0.08492925806152496 0.6857181368849994 -1.2405214559238038 0.5963558693194598
0.5399612373357456 -0.11529178621480075 0.6997407276287247 -1.2333709195824638 0.5467853936037784
0.5645049299419159 -0.14546013799880814 0.7125811170260499 -1.2247431452792463 0.4999915408692852
0.5890486225480862 -0.1754011674228177 0.7243052750904082 -1.2148847938468914 0.4557977919138187
0.6135923151542565 -0.20508730543600617 0.7349749221314472 -1.2040046970726377 0.41403468779472646
0.6381360077604268 -0.2344957044512743 0.7446477219049303 -1.1922796544041243 0.37454131081483655
0.662679700366597 -0.2636075144450935 0.753377502034042 -1.1798593751665085 0.33716606676211547
0.6872233929727672 -0.29240727093661323 0.761214487285035 -1.1668706704496217 0.30176698018354636
0.7117670855789375 -0.3208823776886933 0.7682055357448053 -1.1534209962455257 0.2682116574304282
0.7363107781851077 -0.34902266937851756 0.7743943711962907 -1.139601441657075 0.23637702953026227
0.760854470791278 -0.37682004166762495 0.7798218073298595 -1.1254892459698793 0.2061489552911589
0.7853981633974483 -0.4042681380277696 0.7845259611016779 -1.111149917789899 0.17742174174815611
0.8099418560036186 -0.43136208434901036 0.7885424537316257 -1.0966390192418556 0.1500976220210179
0.8344855486097889 -0.4580982637858128 0.7919045986565918 -1.0820036688756685 0.12408621826282171
0.859029241215959 -0.48447412550963526 0.7946435763184382 -1.0672838086345193 0.09930400842251186
0.8835729338221293 -0.5104880220589958 0.7967885960421215 -1.0525132730327478 0.07567380911240396
0.9081166264282996 -0.5361390708365646 0.7983670455016565 -1.0377206925211404 0.053124282286671945
0.9326603190344698 -0.5614270360216594 0.7994046284186633 -1.022930257785398 0.03158947019868743
0.9572040116406401 -0.5863522277673343 0.7999254912184758 -1.0081623673189635 0.01100836084512066
0.9817477042468103 -0.6109154160529554 0.7999523394027014 -0.9934341769213274 -0.008675515447669813
1.0062913968529805 -0.6351177569819673 0.7995065443995428 -0.9787600666918501 -0.02751445868239047
1.030835089459151 -0.6589607296642377 0.7986082416347255 -0.9641520385221249 -0.045556942160431955
1.055378782065321 -0.6824460821144932 0.7972764205341398 -0.9496200549539722 -0.06284792724719361
1.0799224746714913 -0.7055757848426103 0.7955290071296446 -0.9351723284939801 -0.07942915165458456
1.1044661672776617 -0.72835199101597 0.7933829398956702 -0.9208155689986125 -0.09533939307190545
1.1290098598838318 -0.7507770022454228 0.7908542393988867 -0.9065551955154509 -0.11061470999929718
1.1535535524900022 -0.7728532391902062 0.7879580722980278 -0.8923955179436556 -0.1252886616030426
1.1780972450961724 -0.7945832162980163 0.7847088101871382 -0.8783398930248943 -0.13939250833986366
1.2026409377023426 -0.8159695200981751 0.7811200837337534 -0.8643908584655375 -0.15295539500261232
1.227184630308513 -0.8370147905516246 0.7772048325242676 -0.8505502483976133 -0.1660045177326994
1.2517283229146832 -0.8577217050339312 0.7729753509921868 -0.8368192928898605 -0.17856527643236877
1.2762720155208536 -0.8780929645887813 0.7684433307711731 -0.8231987038046812 -0.1906614138973566
1.3008157081270237 -0.8981312821413944 0.7636198997837345 -0.8096887489482243 -0.202315142880786
1.325359400733194 -0.9178393724053753 0.7585156583479875 -0.7962893161679844 -0.21354726219437653
1.3499030933393643 -0.937219943254018 0.7531407125590023 -0.7829999688058381 -0.22437726285440213
1.3744467859455345 -0.956275688359013 0.7475047051776491 -0.7698199937066919 -0.2348234251879412
1.3989904785517047 -0.9750092809267465 0.7416168442384575 -0.7567484428074851 -0.2449029077300507
1.423534171157875 -0.9934233683856668 0.735485929568578 -0.7437841691829196 -0.25463182866451856
1.4480778637640452 -1.01152056789811 0.7291203773923537 -0.7309258582985755 -0.2640253404895808
1.4726215563702154 -1.0293034625870643 0.7225282431800963 -0.7181720551153884 -0.27309769852509563
1.4971652489763858 -1.046774598383007 0.7157172428852593 -0.7055211875987756 -0.2818623238187477
1.521708941582556 -1.0639364814085617 0.708694772701188 -0.6929715871084796 -0.2903318609554814
1.5462526341887264 -1.080791575829573 0.7014679274568517 -0.680521506079347 -0.2985182312260924
1.5707963267948966 -1.0973423021105597 0.6940435177603141 -0.6681691333470035 -0.30643268156731124
1.5953400194010667 -1.1135910356205891 0.6864280859890732 -0.6559126074242645 -0.31408582964637605
1.6198837120072371 -1.129540105542596 0.6786279212176881 -0.6437500279928823 -0.32148770542762084
1.6444274046134073 -1.1451917940452303 0.6706490731652252 -0.6316794658398414 -0.3286477895266347
1.6689710972195777 -1.1605483356815496 0.6624973652379156 -0.6196989714370069 -0.3355750486287378
1.6935147898257479 -1.1756119169834298 0.6541784067359502 -0.60780658233675 -0.3422779682225639
1.718058482431918 -1.190384676224517 0.6456976042874717 -0.5960003295336203 -0.34876458287614437
1.7426021750380885 -1.2048687033279821 0.6370601725675077 -0.5842782429226632 -0.3550425042618113
1.7671458676442586 -1.2190660398983397 0.628271144354762 -0.5726383559681546 -0.3611189471172288
1.7916895602504288 -1.232978679359189 0.619335379974797 -0.5610787096819645 -0.36700075331272547
1.8162332528565992 -1.2466085671810267 0.6102575761741574 -0.5495973559981472 -0.3726944141796336
1.8407769454627694 -1.2599576011852582 0.6010422744663613 -0.5381923606194079 -0.3782060912403871
1.8653206380689396 -1.2730276319122762 0.591693868987389 -0.526861805401592 -0.3835416354685198
1.88986433067511 -1.2858204630429932 0.5822166138952974 -0.515603790334077 -0.3887066051953173
1.9144080232812801 -1.2983378518645474 0.5726146303458477 -0.5044164351667487 -0.39370628276957187
1.9389517158874505 -1.3105815097720617 0.5628919130735396 -0.49329788072797365 -0.39854569006757323
1.9634954084936207 -1.3225531027993633 0.5530523366051705 -0.48224628997250596 -0.4032296029420255
1.9880391010997909 -1.3342542521724634 0.543099661130947 -0.47125984879349003 -0.4077625646909388
2.012582793705961 -1.3456865348803784 0.5330375380562847 -0.46033676662854145 -0.41214889862060916
2.0371264863121317 -1.3568514842585762 0.5228695152556816 -0.4494752768862325 -0.4163927197705104
2.061670178918302 -1.3677505905809233 0.5125990420484652 -0.43867363721610925 -0.42049794586221273
2.086213871524472 -1.37838530165655 0.5022294739147471 -0.4279301296425567 -0.4244683075292492
2.110757564130642 -1.388757023428515 0.49176407696858526 -0.41724306058037003 -0.42830735788013424
2.1353012567368124 -1.3988671205715635 0.4812060322041232 -0.40661076074772434 -0.4320184814424415
2.1598449493429825 -1.4087169170866327 0.47055843952935145 -0.3960315849903371 -0.43560490253193557
2.184388641949153 -1.4183076968900765 0.459824321601097 -0.3855039120289456 -0.4390696930871872
2.2089323345553233 -1.4276407043958637 0.44900662747389947 -0.3750261441407516 -0.4424157800068471
2.2334760271614935 -1.4367171450892422 0.4381082360745542 -0.36459670678419026 -0.44564595202378315
2.2580197197676637 -1.4455381860905836 0.42713195951329674 -0.35421404817523866 -0.4487628661475724
2.282563412373834 -1.4541049567083102 0.41608054624186347 -0.34387663882247477 -0.4517690537043574
2.3071071049800045 -1.4624185489799681 0.4049566840679771 -0.33358297102720746 -0.45466692600080383
2.3316507975861747 -1.470480018200662 0.39376300303517653 -0.3233315583542181 -0.4574587796368173
2.356194490192345 -1.478290383438188 0.38250207817632875 -0.31312093507795885 -0.46014680148976844
2.380738182798515 -1.4858506280343178 0.3711764321486247 -0.30294965560844417 -0.462733073391226
2.405281875404685 -1.4931617000917816 0.3597885377573637 -0.29281629390053093 -0.46521957651559037
2.429825568010856 -1.5002245129465808 0.34834082037537617 -0.28271944284980427 -0.4676081954985422
2.454369260617026 -1.5070399456253392 0.33683566026450895 -0.27265771367786484 -0.4699007223018616
2.478912953223196 -1.5136088432874613 0.325275394805209 -0.2626297353094391 -0.4720988598399227
2.5034566458293663 -1.5199320176519246 0.31366232063987776 -0.2526341537434025 -0.4742042253820141
2.5280003384355365 -1.526010247408578 0.3019986957353366 -0.24266963141951464 -0.4762183537435706
2.552544031041707 -1.5318442786138595 0.29028674136943333 -0.2327348465824048 -0.47814270027841976
2.5770877236478773 -1.537434825070888 0.2785286440465343 -0.22282849264411667 -0.479978643683238
2.6016314162540475 -1.5427825686938976 0.26672655734638284 -0.21294927754631982 -0.48172748862456766
2.6261751088602177 -1.547888159857028 0.25488260371055965 -0.20309592312311323 -0.48339046819796894
2.650718801466388 -1.5527522177274897 0.24299887617055557 -0.1932671644651889 -0.48496874622815594
2.675262494072558 -1.5573753305831461 0.23107744002125744 -0.18346174928598144 -0.4864634194182943
2.6998061866787286 -1.5617580561145692 0.2191203344434556 -0.17367843729030544 -0.48787551935601225
2.724349879284899 -1.565900921711633 0.20712957407880297 -0.16391599954587202 -0.48920601438309463
2.748893571891069 -1.5698044247347214 0.19510715056049152 -0.15417321785797797 -0.49045581133528504
2.773437264497239 -1.5734690327706269 0.18305503400276074 -0.14444888414757504 -0.4916257571581141
2.7979809571034093 -1.5768951838732324 0.17097517445221277 -0.13474179983285087 -0.49271664040419433
2.82252464970958 -1.5800832867890533 0.1588695033037816 -0.1250507752143851 -0.4937291926169765
2.84706834231575 -1.583033721167738 0.14673993468408603 -0.1153746288638859 -0.49466408960554215
2.8716120349219203 -1.5857468377576045 0.13458836680478822 -0.10571218701645933 -0.49552195261461074
2.8961557275280905 -1.588222958586307 0.1224166832884831 -0.09606228296631789 -0.4963033493935664
2.9206994201342606 -1.590462377126711 0.11022675446955299 -0.08642375646579538 -0.49700879516795504
2.945243112740431 -1.5924653584480555 0.09802043867234306 -0.07679545312749901 -0.4976387535165656
2.9697868053466014 -1.5942321393524803 0.0857995834689397 -0.06717622382939957 -0.4981936371568896
2.9943304979527716 -1.5957629284969836 0.07356602691876943 -0.057564924122633795 -0.4986738086414455
3.018874190558942 -1.5970579065008783 0.061321598792178494 -0.047960413641770436 -0.4990795809671627
3.043417883165112 -1.5981172260387992 0.04906812178010317 -0.0383615555172715 -0.4994112180997339
3.067961575771282 -1.5989410119193146 0.03680741269189686 -0.028767215789864214 -0.499668935414574
3.0925052683774528 -1.599529361149186 0.024541283643343605 -0.019176262826525042 -0.49985290005575833
3.117048960983623 -1.5998823429833084 0.01227154323685684 -0.009587566737766484 -0.4999632312140509
3.141592653589793 -1.5999999989603637 -2.2641619083080267e-9 1.2040918193068073e-9 -0.5000000003248865
3.1661363461959633 -1.5998823429242024 -0.01227154776484766 0.009587569145992113 -0.499963231186915
3.1906800388021335 -1.5995293610309718 -0.02454128817033531 0.019176265234876668 -0.49985290000147664
3.215223731408304 -1.5989410117419882 -0.036807417217222964 0.028767218198425884 -0.49966893533312673
3.2397674240144743 -1.5981172258023544 -0.04906812630309659 0.03836155792612733 -0.4994112179910911
3.2643111166206444 -1.5970579062053067 -0.06132160331217129 0.04796041605100464 -0.4990795808312847
3.2888548092268146 -1.595762928142275 -0.07356603143509255 0.05756492653233071 -0.4986738084782823
3.313398501832985 -1.5942321389386223 -0.08579958798092274 0.0671762262396437 -0.4981936369663812
3.3379421944391554 -1.5924653579750336 -0.09802044317931403 0.07679545553837505 -0.4976387532986419
3.3624858870453256 -1.5904623765945087 -0.11022675897083807 0.0864237588773882 -0.49700879492253536
3.3870295796514958 -1.5882229579949056 -0.12241668778340634 0.09606228537871261 -0.49630334912055973
3.411573272257666 -1.5857468371069834 -0.1345883712926713 0.10571218942974137 -0.4955219523139155
3.436116964863836 -1.5830337204578744 -0.146739939164248 0.11537463127814093 -0.49466408927704597
3.4606606574700063 -1.580083286019922 -0.15886950777553865 0.12505077762969907 -0.49372919226055617
3.485204350076177 -1.5768951830448064 -0.1709751789148779 0.13474180224931015 -0.49271664001971544
3.509748042682347 -1.5734690318828772 -0.18305503845564353 0.1444488865652663 -0.4916257567454311
3.5342917352885173 -1.5698044237876165 -0.19510715500289785 0.15417322027698827 -0.49045581089424073
3.5588354278946874 -1.56590092070514 -0.20712957851003466 0.1639160019662888 -0.48920601391352014
3.5833791205008576 -1.5617580550486518 -0.21912033886281027 0.17367843971221658 -0.4878755188577266
3.6079228131070282 -1.5573753294577668 -0.23107744442802802 0.18346175170947526 -0.4864634188911043
3.6324665057131984 -1.5527522165426086 -0.24299888056403016 0.1932671668903542 -0.4849687456718556
3.6570101983193686 -1.547888158612603 -0.2548826080900211 0.20309592555003916 -0.48339046761233956
3.6815538909255388 -1.5427825673898843 -0.26672656171110853 0.2129492799750961 -0.4817274880093771
3.706097583531709 -1.53743482370724 -0.27852864839579566 0.22282849507483346 -0.47997864303824045
3.730641276137879 -1.531844277190528 -0.29028674570249563 0.2327348490151528 -0.47814269960335537
3.7551849687440497 -1.5260102459255118 -0.30199870005145857 0.24266963385438498 -0.476218353038165
3.77972866135022 -1.519932016109071 -0.3136623249383112 0.2526341561804868 -0.474204224645978
3.80427235395639 -1.5136088416847644 -0.32527539908519837 0.2626297377488295 -0.47209885907295124
3.8288160465625602 -1.5070399439627413 -0.3368356645252911 0.27265771611965395 -0.46990072150363393
3.8533597391687304 -1.500224511224022 -0.3483408246161798 0.2827194452940851 -0.4676081946687211
3.877903431774901 -1.4931616983091998 -0.3597885419774092 0.292816296347397 -0.4652195756538214
3.902447124381071 -1.4858506261916482 -0.3711764363471234 0.30294965805798935 -0.4627330724971368
3.9269908169872414 -1.4782903815353636 -0.38250208235248256 0.3131209375302774 -0.46014680056296836
3.9515345095934116 -1.4704800162376137 -0.39376300718817764 0.3233315608094047 -0.45745877867689655
3.9760782021995817 -1.4624185469566242 -0.4049566881970074 0.3335829734853569 -0.45466692500733263
4.000621894805752 -1.4541049546245968 -0.416080550346094 0.3438766412836822 -0.4517690526768852
4.025165587411922 -1.4455381839464245 -0.42713196359188726 0.3542140506395995 -0.4487628650856271
4.049709280018092 -1.436717142884559 -0.43810824012665256 0.3645967092517998 -0.44564595092687015
4.074252972624263 -1.4276407021305755 -0.4490066314986412 0.37502614661170525 -0.4424157788744483
4.0987966652304335 -1.4183076945641 -0.4598243255976044 0.3855039145033386 -0.4390696919187598
4.123340357836604 -1.4087169146998821 -0.4705584434967335 0.39603158746826456 -0.43560490132691126
4.147884050442774 -1.3988671181239511 -0.48120603614147434 0.40661076322928086 -0.43201848020022515
4.172427743048944 -1.3887570209199507 -0.49176408087498497 0.4172430630656498 -0.4283073566001026
4.196971435655114 -1.378385299086941 -0.5022294777892595 0.4279301321316531 -0.4244683062107495
4.221515128261284 -1.3677505879501748 -0.5125990458901377 0.43867363970911477 -0.4204979445045614
4.246058820867455 -1.3568514815665913 -0.5228695190635445 0.44947527938323856 -0.4163927183729914
4.270602513473625 -1.3456865321270577 -0.5330375418293505 0.4603367691296379 -0.4121488971824725
4.295146206079795 -1.3342542493577056 -0.5430996648682092 0.47125985129876524 -0.4077625632113986
4.319689898685965 -1.3225530999230648 -0.5530523403056027 0.4822462924820461 -0.4032296014202582
4.344233591292136 -1.3105815068341164 -0.5628919167360951 0.4932978832418625 -0.3985456885027158
4.368777283898306 -1.2983378488648478 -0.5726146339694578 0.5044164376850673 -0.3937062811607195
4.3933209765044765 -1.2858204599814298 -0.5822166174788709 0.5156037928569029 -0.38870660354152087
4.417864669110647 -1.2730276287887372 -0.5916938725298104 0.5268618079289993 -0.38354163376878403
4.442408361716817 -1.2599575979996303 -0.6010422779664905 0.538192363151466 -0.3782060894936673
4.466952054322987 -1.246608563933195 -0.610257579630828 0.5495973585349204 -0.3726944123848334
4.491495746929157 -1.232978676049037 -0.6193353833868148 0.5610787122235114 -0.3670007514686935
4.516039439535327 -1.2190660365257497 -0.6282711477209039 0.5726383585145268 -0.3611189452227555
4.540583132141498 -1.204868699892835 -0.6370601758865203 0.5842782454739052 -0.3550425023156255
4.565126824747668 -1.1903846727266927 -0.6456976075580695 0.5960003320897674 -0.3487645808769097
4.589670517353839 -1.175611913422808 -0.6541784099568142 0.6078065848978279 -0.3422779661688745
4.614214209960009 -1.1605483320580088 -0.662497368407691 0.61969897400303 -0.33557504651911413
4.638757902566179 -1.145191790358649 -0.6706490762825204 0.6316794684108112 -0.3286477873595189
4.663301595172349 -1.129540101792853 -0.6786279242810721 0.6437500305687862 -0.32148770320137177
4.6878452877785195 -1.1135910318075637 -0.6864280889970735 0.6559126100050734 -0.31408582735926366
4.71238898038469 -1.097342298234132 -0.6940435207114148 0.6681691359326696 -0.30643267921751105
4.73693267299086 -1.0807915718896244 -0.7014679303494908 0.6805215086698019 -0.29851822881167894
4.76147636559703 -1.063936477404976 -0.7086947755337548 0.6929715897036312 -0.29033185847442144
4.7860200582032 -1.0467745943156703 -0.715717245656092 0.7055211901985048 -0.2818623212688928
4.81056375080937 -1.029303458455866 -0.7225282458874789 0.7181720577195463 -0.2730976959041743
4.8351074434155406 -1.0115205637029434 -0.7291203800345126 0.7309258609069789 -0.26402533779518966
4.859651136021712 -0.9934233641264306 -0.7354859321436791 0.7437841717953466 -0.25463182589411293
4.884194828627882 -0.975009276603345 -0.7416168467446025 0.7567484454236705 -0.2449029048809344
4.908738521234052 -0.9562756839713576 -0.7475047076128712 0.7698199963263209 -0.23482342225725555
4.933282213840222 -0.9372199388020287 -0.7531407149212627 0.7829999714285403 -0.22437725983911364
4.957825906446392 -0.9178393678889818 -0.7585156606351706 0.7962893187933262 -0.21354725909126393
4.9823695990525625 -0.8981312775605381 -0.7636199019936432 0.8096887515757006 -0.20231513968642575
5.006913291658733 -0.8780929599434166 -0.7684433329015237 0.823198706433706 -0.19066141060810743
5.031456984264903 -0.8577217003240285 -0.7729753530406032 0.8368192955197556 -0.17856527304435454
5.056000676871073 -0.8370147857771717 -0.7772048344882756 0.8505502510275964 -0.16600451424179055
5.080544369477243 -0.8159695152591808 -0.7811200856107742 0.8643908610947079 -0.15295539140440562
5.105088062083414 -0.7945832113945128 -0.7847088119744813 0.8783398956522162 -0.13939250462965996
5.129631754689584 -0.7728532342222533 -0.7879580739928833 0.8923955205679399 -0.1252886577758227
5.154175447295755 -0.7507769972131112 -0.7908542409983176 0.9065551981353339 -0.1106147060496953
5.178719139901925 -0.7283519859194265 -0.7933829413966031 0.9208155716125308 -0.09533938899418032
5.203262832508095 -0.705575779682003 -0.7955290085288603 0.9351723311001425 -0.07942914744258772
5.227806525114265 -0.6824460768900369 -0.7972764218282629 0.9496200575503269 -0.06284792289433497
5.252350217720435 -0.6589607243762013 -0.798608242820213 0.9641520411063214 -0.04555693765964186
5.2768939103266055 -0.6351177516306815 -0.7995065454726719 0.9787600692611953 -0.02751445402607859
5.301437602932776 -0.6109154106388218 -0.799952340359556 0.9934341794727348 -0.008675510627680145
5.325981295538946 -0.5863522222908356 -0.7999254920549324 1.008162369848894 0.011008365837558716
5.350524988145116 -0.5614270304833714 -0.799404629130375 1.0229302602897905 0.031589475373012224
5.375068680751287 -0.5361390652371699 -0.7983670460840359 1.0377206949953313 0.05312428765304711
5.399612373357457 -0.5104880163993 -0.7967885964903223 1.052513275471377 0.07567381468178053
5.424156065963627 -0.484474119790585 -0.7946435766273349 1.0672838110314202 0.09930401420669485
5.448699758569798 -0.4580982580085175 -0.791904598820758 1.082003671223738 0.12408622427454115
5.473243451175968 -0.43136207851476654 -0.7885424537453105 1.0966390215329023 0.15009762827400377
5.497787143782138 -0.40426813213809015 -0.7845259609587802 1.1111499200144643 0.17742174825721663
5.522330836388308 -0.3768200357242725 -0.7798218070239008 1.1254892481170264 0.20614896207226058
5.546874528994478 -0.34902266338354376 -0.7743943707203857 1.1396014437141397 0.23637703660061
5.5714182216006485 -0.3208823716444849 -0.7682055350916304 1.1534209981978227 0.26821166480854236
5.595961914206819 -0.2924072648459457 -0.7612144864467949 1.1668706722800959 0.30176698788933265
5.620505606812989 -0.26360750831119406 -0.7533775010024354 1.1798593768553234 0.337166074816921
5.64504929941916 -0.23449569827789613 -0.7446477206711142 1.1922796559281756 0.3745413192414837
5.66959299202533 -0.20508729922751534 -0.7349749206859999 1.204004698404977 0.4140346966175115
5.6941366846315 -0.17540116118429572 -0.7243052734232941 1.2148847949560475 0.45579780115845914
5.71868037723767 -0.14546013173617248 -0.7125811151265862 1.2247431461284253 0.49999155056279093
5.743224069843841 -0.11529177993494674 -0.6997407254855521 1.233370920128612 0.5467854037742153
5.767767762450011 -0.08492925177249235 -0.6857181344860603 1.2405214561165172 0.5963558799955614
5.792311455056181 -0.054412279422465966 -0.670442977029546 1.2459035162361674 0.6488840918209609
5.816855147662351 -0.023788368552056762 -0.6538404240187976 1.2491735145646201 0.7045519073452301
5.841398840268521 0.006885810819813477 -0.6358312295327261 1.2499267054573306 0.7635362313683822
5.8659425328746915 0.03754280513571347 -0.6163319480556726 1.2476874150853992 0.8260007419203214
5.890486225480862 0.06810250901313292 -0.595255394191327 1.2418985739616955 0.8920842372939373
5.915029918087033 0.0984700366137185 -0.5725114404298387 1.2319110905741093 0.9618845520031796
5.939573610693203 0.12853333967353467 -0.5480082764249219 1.2169740432944063 1.035436816769862
5.964117303299373 0.15816061062788184 -0.5216542848882326 1.1962273139169557 1.1126847278614103
5.988660995905543 0.1871975596613899 -0.49336072159632527 1.1686991929681096 1.193443564287497
6.013204688511713 0.21546473064602178 -0.46304541358942014 1.1333126760245689 1.2773541283479322
6.037748381117884 0.24275512921716064 -0.43063769837274185 1.088905580074754 1.3638278553331946
6.062292073724054 0.26883257967826757 -0.3960847980980947 1.0342710034699936 1.451985391350351
6.086835766330224 0.2934313998020892 -0.3593597277072379 0.9682254943197001 1.540594327352039
6.111379458936394 0.31625815944525104 -0.3204706394940058 0.8897116148591439 1.628016651725243
6.135923151542564 0.33699641648969897 -0.27947117580870373 0.797937993694162 1.7121823925907884
6.160466844148735 0.35531531147120876 -0.23647092802439043 0.6925519469461752 1.7906112623353514
6.1850105367549055 0.3708826308987919 -0.19164453301858475 0.5738266798513606 1.8605057137188485
6.209554229361076 0.3833823098746237 -0.14523742283137106 0.4428287587953244 1.9189322860450735
6.234097921967246 0.3925353192687726 -0.09756602726547364 0.30151773386389147 1.9630898793827698
6.258641614573416 0.3981216428437123 -0.04901060224106316 0.15272781493913754 1.9906346013999117
6.283185307179586 0.39999999999999997 9.076740470348454e-9 -2.9494383296801985e-8 1.9999999999999996


==> data/Kepler/orbitACEX2explicit1.dat <==
6427.698569244717 -46.484974716499636 -760.6824049319528 -0.007691796548470838 -0.14307879776854743
6427.7967440151415 -46.48572985635383 -760.6964516517945 -0.007691786238304196 -0.14307862905228771
6427.894918785566 -46.486484995195845 -760.7104983550728 -0.0076917759285409565 -0.1430784603422546
6427.9930935559905 -46.48724013302573 -760.7245450417884 -0.007691765619181095 -0.14307829163844776
6428.091268326415 -46.48799526984351 -760.7385917119417 -0.007691755310224589 -0.14307812294086678
6428.1894430968405 -46.48875040564923 -760.7526383655336 -0.007691745001671413 -0.14307795424951136
6428.287617867265 -46.48950554044293 -760.7666850025645 -0.0076917346935215436 -0.1430777855643811
6428.3857926376895 -46.49026067422465 -760.7807316230351 -0.007691724385774957 -0.14307761688547568
6428.483967408114 -46.49101580699443 -760.7947782269459 -0.007691714078431628 -0.14307744821279478
6428.582142178539 -46.49177093875231 -760.8088248142977 -0.007691703771491534 -0.14307727954633798
6428.680316948963 -46.492526069498325 -760.822871385091 -0.00769169346495465 -0.14307711088610495
6428.7784917193885 -46.49328119923252 -760.8369179393264 -0.007691683158820952 -0.14307694223209536
6428.876666489813 -46.49403632795493 -760.8509644770047 -0.007691672853090417 -0.14307677358430884
6428.974841260238 -46.4947914556656 -760.8650109981262 -0.007691662547763019 -0.14307660494274504
6429.073016030662 -46.49554658236457 -760.8790575026917 -0.007691652242838736 -0.14307643630740363
6429.171190801087 -46.49630170805187 -760.8931039907017 -0.007691641938317543 -0.1430762676782842
6429.269365571512 -46.497056832727544 -760.9071504621569 -0.007691631634199417 -0.14307609905538649
6429.367540341937 -46.49781195639164 -760.921196917058 -0.007691621330484333 -0.14307593043871009
6429.465715112361 -46.498567079044186 -760.9352433554054 -0.007691611027172265 -0.14307576182825463
6429.563889882786 -46.49932220068523 -760.9492897771999 -0.0076916007242631935 -0.1430755932240198
6429.66206465321 -46.500077321314805 -760.9633361824418 -0.007691590421757091 -0.14307542462600523
6429.760239423635 -46.50083244093295 -760.9773825711321 -0.007691580119653934 -0.14307525603421056
6429.85841419406 -46.50158755953972 -760.9914289432713 -0.0076915698179537 -0.14307508744863545
6429.956588964485 -46.50234267713513 -761.0054752988599 -0.007691559516656364 -0.14307491886927956
6430.054763734909 -46.50309779371924 -761.0195216378985 -0.007691549215761902 -0.1430747502961425
6430.152938505334 -46.503852909292085 -761.0335679603879 -0.00769153891527029 -0.14307458172922397
6430.251113275758 -46.50460802385369 -761.0476142663285 -0.007691528615181503 -0.1430744131685236
6430.349288046183 -46.50536313740412 -761.061660555721 -0.007691518315495519 -0.143074244614041
6430.447462816608 -46.50611824994339 -761.075706828566 -0.007691508016212313 -0.14307407606577588
6430.545637587033 -46.506873361471555 -761.0897530848641 -0.007691497717331861 -0.14307390752372784
6430.643812357457 -46.507628471988646 -761.103799324616 -0.007691487418854139 -0.14307373898789655
6430.741987127882 -46.508383581494705 -761.1178455478223 -0.007691477120779123 -0.14307357045828167
6430.840161898306 -46.509138689989776 -761.1318917544834 -0.007691466823106789 -0.14307340193488283
6430.938336668732 -46.50989379747389 -761.1459379446002 -0.007691456525837113 -0.14307323341769967
6431.036511439156 -46.5106489039471 -761.159984118173 -0.007691446228970071 -0.14307306490673186
6431.134686209581 -46.51140400940943 -761.1740302752027 -0.0076914359325056395 -0.14307289640197907
6431.232860980005 -46.51215911386093 -761.1880764156897 -0.0076914256364437935 -0.1430727279034409
6431.33103575043 -46.51291421730164 -761.2021225396348 -0.00769141534078451 -0.143072559411117
6431.429210520854 -46.51366931973159 -761.2161686470384 -0.007691405045527764 -0.14307239092500706
6431.52738529128 -46.51442442115083 -761.2302147379013 -0.007691394750673533 -0.1430722224451107
6431.625560061704 -46.51517952155939 -761.2442608122241 -0.007691384456221792 -0.14307205397142758
6431.723734832129 -46.51593462095732 -761.2583068700072 -0.007691374162172517 -0.14307188550395733
6431.821909602553 -46.51668971934465 -761.2723529112515 -0.007691363868525684 -0.14307171704269964
6431.920084372978 -46.51744481672142 -761.2863989359573 -0.007691353575281269 -0.1430715485876541
6432.018259143402 -46.51819991308768 -761.3004449441254 -0.007691343282439249 -0.14307138013882043
6432.116433913828 -46.518955008443456 -761.3144909357565 -0.007691332989999599 -0.14307121169619821
6432.214608684252 -46.51971010278879 -761.328536910851 -0.007691322697962296 -0.14307104325978715
6432.312783454677 -46.52046519612374 -761.3425828694095 -0.007691312406327314 -0.14307087482958686
6432.410958225101 -46.52122028844832 -761.3566288114329 -0.007691302115094631 -0.143070706405597
6432.509132995526 -46.52197537976258 -761.3706747369215 -0.007691291824264223 -0.14307053798781721
6432.607307765951 -46.52273047006656 -761.384720645876 -0.007691281533836066 -0.14307036957624714
6432.705482536376 -46.52348555936031 -761.3987665382971 -0.007691271243810135 -0.14307020117088645
6432.8036573068 -46.52424064764385 -761.4128124141854 -0.007691260954186406 -0.1430700327717348
6432.901832077225 -46.524995734917226 -761.4268582735414 -0.007691250664964856 -0.14306986437879182
6433.000006847649 -46.52575082118049 -761.4409041163657 -0.0076912403761454605 -0.14306969599205716
6433.098181618074 -46.52650590643366 -761.454949942659 -0.007691230087728196 -0.1430695276115305
6433.196356388499 -46.527260990676794 -761.468995752422 -0.007691219799713038 -0.14306935923721142
6433.294531158924 -46.52801607390992 -761.483041545655 -0.007691209512099963 -0.14306919086909964
6433.392705929348 -46.52877115613308 -761.497087322359 -0.007691199224888948 -0.14306902250719478
6433.490880699773 -46.52952623734632 -761.5111330825343 -0.007691188938079967 -0.14306885415149648
6433.589055470197 -46.53028131754967 -761.5251788261817 -0.007691178651672997 -0.1430686858020044
6433.687230240622 -46.531036396743175 -761.5392245533017 -0.007691168365668014 -0.1430685174587182
6433.785405011047 -46.53179147492688 -761.5532702638949 -0.007691158080064995 -0.14306834912163752
6433.883579781472 -46.53254655210081 -761.567315957962 -0.007691147794863914 -0.14306818079076203
6433.981754551896 -46.53330162826502 -761.5813616355035 -0.007691137510064749 -0.14306801246609133


==> data/Kepler/orbitACEX2explicit2.dat <==
6427.698569244717 0.5950898191798764 0.23565729401761953 -0.4601868562010198 1.1620995494065425
6427.7967440151415 0.5392839425136464 0.3447307602988237 -0.6731827642211468 1.0531246141373323
6427.894918785566 0.46371760826932773 0.44117259391345987 -0.8615115261459009 0.9055613110989296
6427.9930935559905 0.3711597687695951 0.5214490191160926 -1.01827217592578 0.7248171685263037
6428.091268326415 0.26500198729728 0.5826186495524216 -1.137720754588049 0.5175156299505957
6428.1894430968405 0.14913413437424744 0.6224402702884735 -1.215480807262359 0.2912532263628338
6428.287617867265 0.027801825092424987 0.6394549509657449 -1.248703717651885 0.05432109055116757
6428.3857926376895 -0.09454917345487371 0.6330394821484787 -1.2361730079872522 -0.18459896094507433
6428.483967408114 -0.21343585884002253 0.6034291796784997 -1.17834879354706 -0.4167526235672584
6428.582142178539 -0.3245022612850803 0.5517092258445397 -1.0773507799600017 -0.633633905696523
6428.680316948963 -0.4236790425562524 0.4797748699858554 -0.9368804472140814 -0.8272967743010307
6428.7784917193885 -0.5073325785630991 0.3902619523627686 -0.7620852933702942 -0.9906462284877877
6428.876666489813 -0.5723980658282626 0.2864503018931365 -0.5593701316123535 -1.1176981459643
6428.974841260238 -0.6164917790438968 0.1721435509401012 -0.33616236909547326 -1.2037983981596418
6429.073016030662 -0.6379983719060228 0.05152977256540242 -0.10063987494023136 -1.2457932263353144
6429.171190801087 -0.6361300281335035 -0.07097195378938242 0.1385685928126545 -1.2421446579921118
6429.269365571512 -0.6109553004753395 -0.19087342872494562 0.3726994341352462 -1.1929867546052018
6429.367540341937 -0.5633965848907919 -0.3037817439899983 0.593175163846731 -1.1001206447770566
6429.465715112361 -0.49519632448529183 -0.4055601994871897 0.791918538915212 -0.966948532741639
6429.563889882786 -0.40885318142288285 -0.49247983580142274 0.9616483685158911 -0.7983490998866474
6429.66206465321 -0.3075305133152775 -0.5613560352879552 1.0961461885900525 -0.6004988561506536
6429.760239423635 -0.19494050357108747 -0.609665190662449 1.1904840455542784 -0.3806459716035916
6429.85841419406 -0.07520818601869711 -0.6356371685993327 1.2412050518900157 -0.14684485493187688
6429.956588964485 0.047279659672409616 -0.6383201806296575 1.2464500986401328 0.09233881801578389
6430.054763734909 0.16803521056238685 -0.6176156825191081 1.2060260744279165 0.3281418383800732
6430.152938505334 0.2826340170113005 -0.5742820196408678 1.1214130767054797 0.5519244820832145
6430.251113275758 0.38687711146280906 -0.5099066797310554 0.9957103312976767 0.755487058640202
6430.349288046183 0.4769448701485969 -0.4268481640994395 0.8335227799341067 0.9313703940495879
6430.447462816608 0.5495369884786712 -0.3281496018185326 0.6407924704533434 1.0731292312191154
6430.545637587033 0.6019934378177236 -0.2174272677933275 0.4245809108726112 1.1755685164232754
6430.643812357457 0.6323919668559582 -0.09873808679702409 0.19281035169791774 1.234933894941033
6430.741987127882 0.6396185695741315 0.023569022448838087 -0.04602652630938911 1.2490494144037523
6430.840161898306 0.6234083324997829 0.14501251485084382 -0.28317787578323395 1.2173973694568487
6430.938336668732 0.5843551602270031 0.26114245551019183 -0.5099534796380747 1.1411373450907283
6431.036511439156 0.5238900200825354 0.36770360282284803 -0.7180433082778671 1.0230637500579136
6431.134686209581 0.4442285022923377 0.46079135723446335 -0.8998221436035653 0.8675033933906562
6431.232860980005 0.3482896184053867 0.5369948562919209 -1.0486290872736812 0.6801568621559593
6431.33103575043 0.23958881648509123 0.5935219684977745 -1.1590116944547595 0.46788952522919014
6431.429210520854 0.1221091377205139 0.6283016032608431 -1.2269257765200254 0.23847983921750276
6431.52738529128 0.00015524076292819378 0.6400595873609248 -1.2498835482134192 0.00033420006566586835
6431.625560061704 -0.12180435222426801 0.6283653289931288 -1.2270446957633834 -0.2378211905285223
6431.723734832129 -0.23930100309440513 0.5936475627539639 -1.159247041446145 -0.4672601358541056
6431.821909602553 -0.3480296960198922 0.5371786033039202 -1.0489756991432655 -0.6795762020868249
6431.920084372978 -0.44400676605973055 0.46102769010848 -0.900271872355892 -0.8669907029446122
6432.018259143402 -0.5237158398061419 0.3679851381943069 -0.7185846577667228 -1.0226376303718698
6432.116433913828 -0.584236643817082 0.2614600787590018 -0.5105713027284652 -1.1408151029728426
6432.214608684252 -0.6233519658187407 0.14535553968797782 -0.28385324803480505 -1.2171941367720114
6432.312783454677 -0.6396288550416784 0.023925444369470084 -0.04673689982871618 -1.2489771100949694
6432.410958225101 -0.6324710920431964 -0.09838123241187506 0.19209064146508315 -1.235000138005822
6432.509132995526 -0.6021410103630566 -0.2170834441694136 0.42387975757467733 -1.175775624193547
6432.607307765951 -0.5497498739150071 -0.3278322208229148 0.6401387533544759 -1.0734734446603815
6432.705482536376 -0.4772171642411225 -0.4265699762062406 0.8329448422816769 -0.9318414587080305
6432.8036573068 -0.3872002687801084 -0.5096791435111989 0.9952343036560753 -0.7560682574991265
6432.901832077225 -0.2829971437710603 -0.5741146976153124 1.1210611994357338 -0.5525931689415486
6433.000006847649 -0.16842551396419744 -0.6175157122958133 1.2058151854234747 -0.32887046369977047
6433.098181618074 -0.04768302995972898 -0.6382918666405897 1.2463904430678172 -0.093096381147832
6433.196356388499 0.07480649856492687 -0.6356817307204297 1.2412995408564556 0.14609104470477782
6433.294531158924 0.19455516476576462 -0.6097806925382642 1.1907280440356882 0.3799283805821398
6433.392705929348 0.3071753875092243 -0.56153749890769 1.0965278557120661 0.5998478325854275
6433.490880699773 0.40854067272874167 -0.49271953178853384 0.9621495129480409 0.7977911728907493
6433.589055470197 0.49493682283944657 -0.4058480867874681 0.792515896784866 0.9665050516892869
6433.687230240622 0.5631980517011943 -0.3041060201079673 0.5938419635089414 1.0998068655127147
6433.785405011047 0.6108230139310163 -0.19122114385099326 0.3734070869445211 1.1928114250699289
6433.883579781472 0.636066492130233 -0.07132963991236724 0.1392883447871558 1.242110097446765
6433.981754551896 0.6380033770573409 0.05117550308414473 -0.09993547888702217 1.2458958371951128


==> data/Kepler/orbitACEX2explicit3.dat <==
6427.698569244717 0.5769915551809582 2.906661990773194 -0.2990787966751234 -0.12014208859606126
6427.7967440151415 0.5475239091639343 2.894326347948593 -0.30121888065018626 -0.1311828425448281
6427.894918785566 0.5178498116519414 2.8808991924661056 -0.3032842296995122 -0.1423796837808847
6427.9930935559905 0.4879767112382004 2.8663647556596743 -0.30527252236969027 -0.15374176116194366
6428.091268326415 0.4579122995403524 2.8507063443402703 -0.3071811245956641 -0.1652787680574933
6428.1894430968405 0.42766454332769804 2.8339062849005727 -0.3090070597783027 -0.17700099287010707
6428.287617867265 0.3972417197883458 2.815945862197123 -0.31074697464238205 -0.18891937502042894
6428.3857926376895 0.36665245538130437 2.796805252638321 -0.31239710023003603 -0.2010455671315493
6428.483967408114 0.335905768787505 2.776463450828889 -0.31395320726625336 -0.21339200426345933
6428.582142178539 0.30501111855549023 2.7548981890314588 -0.3154105549899393 -0.22597198118407766
6428.680316948963 0.27397845613473387 2.73208584860139 -0.31676383237060896 -0.23879973882425903
6428.7784917193885 0.24281828510560524 2.7080013624291865 -0.3180070904195856 -0.25189056125547904
6428.876666489813 0.21154172755399497 2.6826181072825634 -0.3191336640463027 -0.26526088475704523
6428.974841260238 0.1801605987057658 2.6559077847734134 -0.32013608159300444 -0.2789284208127659
6429.073016030662 0.14868749113800145 2.6278402894786645 -0.32100595978947394 -0.2929122952050479
6429.171190801087 0.11713587012872353 2.598383562512379 -0.32173388138355336 -0.30723320576992214
6429.269365571512 0.08552018200479643 2.567503428572038 -0.3223092520973815 -0.321913601855254
6429.367540341937 0.05385597771249447 2.535163414155648 -0.3227201327997361 -0.33697788910621
6429.465715112361 0.0221600542838383 2.5013245442568275 -0.32295304182721296 -0.3524526639120314
6429.563889882786 -0.00954938257347833 2.465945114378312 -0.3229927211723128 -0.36836698271823193
6429.66206465321 -0.041252530845056215 2.4289804341426375 -0.32282185870617863 -0.38475267247925893
6429.760239423635 -0.0729277747575634 2.3903825381000683 -0.3224207566118721 -0.4016446898507135
6429.85841419406 -0.10455143163974527 2.3500998585099944 -0.32176693362708686 -0.4190815383647737
6429.956588964485 -0.13609745585613375 2.30807685386756 -0.3208346453365799 -0.4371057548845916
6430.054763734909 -0.16753709081913432 2.2642535857168333 -0.31959430234314185 -0.4557644792062135
6430.152938505334 -0.1988384578316932 2.2185652347773797 -0.3180117603036805 -0.4751101239172609
6430.251113275758 -0.22996606759450966 2.1709415455380743 -0.3160474480120391 -0.49520116572247663
6430.349288046183 -0.260880236401137 2.1213061861441305 -0.3136552891859176 -0.5161030846587171
6430.447462816608 -0.29153638402420623 2.0695760074960843 -0.31078135928339995 -0.5378894842746978
6430.545637587033 -0.3218841836197564 2.0156601818313753 -0.3073621989508596 -0.5606434343721459
6430.643812357457 -0.35186652500779053 1.959459196460654 -0.3033226782527393 -0.5844590888493194
6430.741987127882 -0.3814182405073393 1.9008636725108026 -0.2985732671644032 -0.6094436452623879
6430.840161898306 -0.4104645257706729 1.839752971135849 -0.2930065126297243 -0.6357197308035689
6430.938336668732 -0.4389189647821493 1.7759935402521307 -0.28649244264622786 -0.6634283225237472
6431.036511439156 -0.4666810353628421 1.709436942885755 -0.2788725005848418 -0.6927323388961485
6431.134686209581 -0.493632924559853 1.6399174930403446 -0.2699514379486243 -0.7238210760663489
6431.232860980005 -0.519635415042018 1.5672494059127198 -0.25948632800613486 -0.7569157051355788
6431.33103575043 -0.5445225027036473 1.4912233457627186 -0.24717145146766115 -0.7922760933172971
6431.429210520854 -0.5680942536651289 1.4116022268809878 -0.23261715588014167 -0.8302092508524465
6431.52738529128 -0.590107175208192 1.3281160928504328 -0.21531974190978823 -0.87107970764784
6431.625560061704 -0.6102610080581923 1.2404558733832238 -0.19461769639896684 -0.915322014780207
6431.723734832129 -0.6281802566157721 1.1482658148950307 -0.16962665294761275 -0.963455165537645
6431.821909602553 -0.6433877980489375 1.051134447781933 -0.13914034052222246 -1.0160975961674898
6431.920084372978 -0.6552662546582094 0.9485842080143531 -0.10147560796268724 -1.0739784565207793
6432.018259143402 -0.6629999191029681 0.8400605701318924 -0.05422272347688649 -1.1379332127561967
6432.116433913828 -0.6654848163016297 0.7249235387531019 0.006169681575211132 -1.2088518440905982
6432.214608684252 -0.661184891909485 0.6024496326239963 0.0851062675514298 -1.2874949957824084
6432.312783454677 -0.6478944523077174 0.4718667941504245 0.19109668200820362 -1.373946289463277
6432.410958225101 -0.6223348304533123 0.33248468273496956 0.337966271187208 -1.4660413716299008
6432.509132995526 -0.5794662438747954 0.18409899188840517 0.5484902803958842 -1.5548386419488833
6432.607307765951 -0.5114042135470709 0.028186821972755183 0.8581374582680669 -1.611617866907799
6432.705482536376 -0.40643108969220143 -0.12875035031642268 1.3042175578970394 -1.5551997584895667
6432.8036573068 -0.25213936307314627 -0.2680202174181162 1.836589511688345 -1.2205824430523886
6432.901832077225 -0.052583003463302525 -0.35663452519074623 2.1624156911912937 -0.5478558623437024
6433.000006847649 0.15836107237878452 -0.37592254848906775 2.078024854993807 0.11886507463219464
6433.098181618074 0.34926046385142107 -0.3421321299266142 1.8009676412272821 0.5263438722804854
6433.196356388499 0.5121630711877381 -0.27920284521777117 1.524600556483426 0.7308750042075043
6433.294531158924 0.6502635605007074 -0.20211881742620785 1.2973366466590395 0.8270244310776567
6433.392705929348 0.7684328358088608 -0.11856925811992727 1.1169384156664415 0.868736224664492
6433.490880699773 0.8707600939205911 -0.03244411678989198 0.9728633077296286 0.8824891202392802
6433.589055470197 0.9603368492437936 0.054226784863819044 0.8558512980529147 0.8813678917782524
6433.687230240622 1.0394657866120505 0.14034915206490572 0.7590646225191604 0.8721153575316325
6433.785405011047 1.1098796727404578 0.22532074832879642 0.6776287755168553 0.8583667637017821
6433.883579781472 1.1729052382976153 0.308809555272494 0.6080613542334087 0.8421610920699165
6433.981754551896 1.2295773396666527 0.3906374174131507 0.547838980906355 0.824678832268047


==> data/Kepler/orbitACEX2explicit4.dat <==
6427.698569244717 -0.580766422092106 -0.7617133397489249 1.0226904967661234 -0.03616429149465912
6427.7967440151415 -0.4771756450239188 -0.7608102729801256 1.0876133240708052 0.05756243066783977
6427.894918785566 -0.3672553686415774 -0.7497398221056943 1.1512181196735036 0.17185335773920474
6427.9930935559905 -0.25129098257937715 -0.7261916319216308 1.209935264587876 0.3129633363811519
6428.091268326415 -0.13006459764772715 -0.6871408114807527 1.256852471682167 0.48925402034122134
6428.1894430968405 -0.005318977028813787 -0.6286348189554158 1.2786161199979422 0.7111542478622435
6428.287617867265 0.11935775614959616 -0.5456718330931166 1.2497897890486305 0.9888332240504651
6428.3857926376895 0.2369622400646746 -0.43261640578774163 1.1249760184394049 1.3222229762002855
6428.483967408114 0.3349655199462279 -0.28538627332316435 0.8393270510908166 1.6732097706053528
6428.582142178539 0.39512966040530817 -0.10716475110170812 0.3558824927002047 1.9281314909817193
6428.680316948963 0.4013062130383667 0.08520884954711155 -0.23092959373960859 1.944457199112748
6428.7784917193885 0.35298510368474867 0.2665398883075685 -0.7245634564379388 1.7192650083935177
6428.876666489813 0.2654343749456759 0.4194407870636868 -1.0275776299873915 1.3901440994017036
6428.974841260238 0.1564327432803857 0.5398628027715261 -1.171926333699389 1.0696006560944125
6429.073016030662 0.03848646716765512 0.6310894634781274 -1.2189962855161924 0.797794405448073
6429.171190801087 -0.08119925522025596 0.6981984259760549 -1.2129457066160803 0.5773055802857485
6429.269365571512 -0.19877940570142855 0.745849959569862 -1.179153767990501 0.39979891227602304
6429.367540341937 -0.3122725622830874 0.777799366763247 -1.1313162086635955 0.25598480418210945
6429.465715112361 -0.4206961698304533 0.7969613197793941 -1.0767505889063487 0.1381723309518356
6429.563889882786 -0.5236023341933146 0.8055867662292593 -1.0193859260547866 0.040496022124694164
6429.66206465321 -0.6208308132052773 0.8054274073477096 -0.9613384465579387 -0.04141493440455918
6429.760239423635 -0.7123758831835441 0.7978635585041776 -0.9037375275689673 -0.11081335312382862
6429.85841419406 -0.7983132508412492 0.7839982686540917 -0.8471653633705201 -0.17013850353946883
6429.956588964485 -0.8787592375859513 0.7647255964609562 -0.7918961972859712 -0.22124001646852412
6430.054763734909 -0.9538477036953522 0.7407802108657221 -0.7380294394124595 -0.2655375646088297
6430.152938505334 -1.023716936341103 0.7127737318440611 -0.6855652419600263 -0.3041339778732498
6430.251113275758 -1.088502238536136 0.6812216667434261 -0.6344481124402563 -0.3378956756909587
6430.349288046183 -1.1483318266688518 0.6465636341894262 -0.5845923721469117 -0.36751034983465325
6430.447462816608 -1.2033246651384923 0.6091787504854645 -0.5358970956165082 -0.3935287712639931
6430.545637587033 -1.253589437055084 0.5693974913983573 -0.4882548505818433 -0.4163954301832098
6430.643812357457 -1.2992241757573677 0.5275109572323077 -0.4415567327519952 -0.43647123861678166
6430.741987127882 -1.3403162716332317 0.48377820440590225 -0.39569516218984657 -0.4540505236142398
6430.840161898306 -1.3769426811171737 0.43843212340658366 -0.3505653173271893 -0.46937386166810235
6430.938336668732 -1.409170232273291 0.39168421484106547 -0.30606573652646735 -0.48263784369171814
6431.036511439156 -1.4370559624127077 0.3437285248654945 -0.26209841077633983 -0.4940025430202698
6431.134686209581 -1.4606474483289045 0.2947449368931317 -0.21856856622453205 -0.5035972387333766
6431.232860980005 -1.4799831051800008 0.24490197029730326 -0.17538425863114046 -0.5115247916361096
6431.33103575043 -1.495092439515015 0.19435920355004485 -0.13245585426178352 -0.5178649595147149
6431.429210520854 -1.5059962476810578 0.14326941525493195 -0.0896954419258001 -0.522676857725493
6431.52738529128 -1.5127067542434127 0.09178051938486967 -0.04701620204817755 -0.5260007111917342
6431.625560061704 -1.5152276869635701 0.04003735904831643 -0.004331746771322573 -0.5278589978131125
6431.723734832129 -1.5135542858602034 -0.011816584839171071 0.038444562349583544 -0.5282570463688677
6431.821909602553 -1.5076732442842464 -0.06363751822246053 0.08140031693180769 -0.5271831206537938
6431.920084372978 -1.4975625800213272 -0.11527964185721773 0.12462478476232455 -0.5246079929661026
6432.018259143402 -1.4831914343865709 -0.16659339140646728 0.1682096537596921 -0.5204839816461089
6432.116433913828 -1.464519797277962 -0.21742355458418133 0.2122497959831993 -0.5147433966401664
6432.214608684252 -1.4414981564103464 -0.26760720304225244 0.25684404693304397 -0.507296301233762
6432.312783454677 -1.4140670697404083 -0.3169713655865123 0.30209598815062305 -0.4980274536956968
6432.410958225101 -1.3821566618291383 -0.36533035323453145 0.3481147086558476 -0.4867922349918521
6432.509132995526 -1.345686048227465 -0.4124826240011852 0.3950154999041057 -0.4734112915249536
6432.607307765951 -1.3045626979739147 -0.45820704376442156 0.44292040439514035 -0.4576635157562657
6432.705482536376 -1.258681754708583 -0.5022583556592483 0.49195848079955923 -0.4392768388932951
6432.8036573068 -1.207925354656601 -0.5443616090568706 0.5422655530023752 -0.4179160981144284
6432.901832077225 -1.1521620097675342 -0.5842052127028885 0.5939830498215377 -0.3931669350290039
6433.000006847649 -1.0912461751342832 -0.6214321536171884 0.6472552685283921 -0.3645142348283073
6433.098181618074 -1.0250182063674647 -0.655628746691601 0.7022239222789471 -0.331312954082016
6433.196356388499 -0.9533050614620621 -0.6863100234371744 0.759017999738097 -0.2927481979195138
6433.294531158924 -0.875922361277687 -0.7129004923505635 0.8177354736803766 -0.24777992639006685
6433.392705929348 -0.792678883201976 -0.7347084481686499 0.8784106627477389 -0.19506545259951813
6433.490880699773 -0.7033853957495781 -0.7508911856492249 0.9409559255172558 -0.1328496298180366
6433.589055470197 -0.6078712836475437 -0.760407267976059 1.0050565142690473 -0.05880804503329781
6433.687230240622 -0.506015335729748 -0.7619502873043368 1.0699780075115997 0.030177050287819834
6433.785405011047 -0.39780274543880534 -0.7538563391276374 1.1342066698769238 0.13833209699647775
6433.883579781472 -0.2834316417774201 -0.7339753588655289 1.1947634577447828 0.27141266647284756
6433.981754551896 -0.1635150887287779 -0.6994976423331882 1.24587208615336 0.4371742538788993


==> data/Kepler/orbitACEX2explicit5.dat <==
6427.698569244717 -0.7613403484059671 0.7962427066375324 -0.8973375680661163 -0.11230392059820632
6427.7967440151415 -0.8467187437849318 0.7824908122579196 -0.8422541577110169 -0.16645888736932973
6427.894918785566 -0.9267722817905146 0.7638053669080253 -0.7888692395007633 -0.2130592864724857
6427.9930935559905 -1.0016686102989243 0.7408604188280948 -0.7371858467527521 -0.25342531672721286
6428.091268326415 -1.0715719686385754 0.7142157117013304 -0.6871387621485842 -0.2885804304375918
6428.1894430968405 -1.1366382793675316 0.6843418475710376 -0.6386278836438195 -0.31932781148183004
6428.287617867265 -1.1970127393178118 0.6516390910999249 -0.5915371391121262 -0.34630481589817425
6428.3857926376895 -1.2528288261551233 0.6164516201572579 -0.5457451648751972 -0.37002222429897674
6428.483967408114 -1.3042080985590017 0.5790784730905593 -0.5011312226046647 -0.3908929083935772
6428.582142178539 -1.3512604287150067 0.5397820692827352 -0.45757833590200747 -0.4092530257204758
6428.680316948963 -1.3940844555887704 0.4987949255460414 -0.41497479558599754 -0.4253778710141693
6428.7784917193885 -1.4327681348778711 0.4563250163496574 -0.37321470918100647 -0.43949385556709025
6428.876666489813 -1.4673893131852855 0.4125601045452292 -0.33219799570649927 -0.45178764367762647
6428.974841260238 -1.4980162847186995 0.36767128393329307 -0.29183006530982075 -0.46241317418480427
6429.073016030662 -1.5247083072029488 0.32181591434749596 -0.2520213268506616 -0.4714970875861407
6429.171190801087 -1.5475160646476673 0.2751400863613865 -0.2126866083241107 -0.47914293438156413
6429.269365571512 -1.5664820710626242 0.2277807211582571 -0.1737445395361137 -0.48543443779820616
6429.367540341937 -1.581641012910093 0.17986738809329586 -0.13511692468487818 -0.49043801048293
6429.465715112361 -1.593020030087631 0.13152390565169275 -0.096728119095294 -0.494204671078139
6429.563889882786 -1.6006389361946953 0.08286977923346646 -0.058504416081366854 -0.4967714666779386
6429.66206465321 -1.6045103791529522 0.034021520346751113 -0.020373444820510317 -0.49816247673921116
6429.760239423635 -1.6046399431718796 -0.014906114409855294 0.017736422977694205 -0.4983894500775927
6429.85841419406 -1.6010261927353067 -0.06379893027076852 0.05589666165890961 -0.4974521069014307
6429.956588964485 -1.5936606588325715 -0.11254211510986134 0.09417918050710697 -0.49533812072940825
6430.054763734909 -1.5825277671406544 -0.16101904277787665 0.1326569183290009 -0.49202277910090914
6430.152938505334 -1.5676047073375137 -0.20911002673067342 0.17140444895855472 -0.4874683059573723
6430.251113275758 -1.5488612422484882 -0.2566909891897802 0.2104986020911186 -0.48162281117147815
6430.349288046183 -1.5262594551676336 -0.3036320067250654 0.25001910220194734 -0.4744188124943638
6430.447462816608 -1.4997534335563962 -0.34979568660587407 0.2900492253728989 -0.46577125041468825
6430.545637587033 -1.4692888875615189 -0.39503531897496375 0.3306764689050284 -0.45557488475911506
6430.643812357457 -1.4348027026656003 -0.43919273703507533 0.371993220406386 -0.44370092012553214
6430.741987127882 -1.3962224276967166 -0.4820957998036387 0.41409739958885816 -0.4299926509124318
6430.840161898306 -1.3534657030458506 -0.5235553878537076 0.4570930239295779 -0.41425983924797805
6430.938336668732 -1.3064396403709986 -0.56336176930193 0.5010906130351982 -0.3962714308890579
6431.036511439156 -1.2550401761284582 -0.6012801474465848 0.5462072864722884 -0.37574606074234196
6431.134686209581 -1.199151440027894 -0.6370451374684675 0.5925663096183188 -0.3523395792447093
6431.232860980005 -1.1386452111723868 -0.670353829386298 0.6402956730962273 -0.3256285100596033
6431.33103575043 -1.0733805882330238 -0.7008569658084818 0.6895250025224431 -0.2950878768960671
6431.429210520854 -1.003204091384475 -0.7281475773988003 0.7403795937541068 -0.2600611328174419
6431.52738529128 -0.927950571367438 -0.7517461479756326 0.7929694818734642 -0.2197188652398135
6431.625560061704 -0.8474455771738504 -0.7710809811935789 0.8473698509412244 -0.17300134409977277
6431.723734832129 -0.761510326565798 -0.7854618453235188 0.9035861338636975 -0.11853754931184969
6431.821909602553 -0.6699713219129 -0.794044082962674 0.9614915502022551 -0.054529682911024654
6431.920084372978 -0.5726783314686316 -0.795779052073352 1.0207139365642792 0.021413013559695368
6432.018259143402 -0.4695376722284827 -0.7893448627684864 1.0804269672439264 0.11251381798545358
6432.116433913828 -0.36057406205810855 -0.773048870086339 1.1389563468059576 0.2231689004932972
6432.214608684252 -0.24604707673057122 -0.7446909781620635 1.1930190860988978 0.35940500235950135
6432.312783454677 -0.1266743550957644 -0.7013781037635337 1.2362237817514428 0.5293912238307003
6432.410958225101 -0.004066268036898871 -0.6392992310268433 1.256099902732499 0.7436061475143909
6432.509132995526 0.11842785288713477 -0.5535568266757797 1.2284647310814027 1.013063724915316
6432.607307765951 0.23415883006898291 -0.4384551554986094 1.1087360720898791 1.3404104940759622
6432.705482536376 0.33088968970395854 -0.2894679055664766 0.8291587728505339 1.6923620289952086
6432.8036573068 0.39002455808144093 -0.10898608598403972 0.34253309985738817 1.955437529057877
6432.901832077225 0.3941289635066894 0.08624439029499953 -0.26107653684185256 1.9726629739218566
6433.000006847649 0.3420960640455744 0.2697253354418535 -0.7678046105810021 1.7331495628618243
6433.098181618074 0.2502507206911469 0.42315266511624305 -1.0697973780676682 1.3878576947837908
6433.196356388499 0.13749704828280856 0.5428506220523626 -1.2056038797535682 1.0584749690610689
6433.294531158924 0.016707821881864635 0.6328380185699977 -1.243433361788656 0.7845484105958955
6433.392705929348 -0.10499584937126456 0.6987106721736488 -1.2299900723259591 0.5658051299877769
6433.490880699773 -0.2239769080600475 0.7453983367334606 -1.1909935510881968 0.39184669884714163
6433.589055470197 -0.33845487041163835 0.7767713946108319 -1.1398131957411504 0.25224717714284217
6433.687230240622 -0.44760918816124073 0.7957787490672693 -1.0833477842403945 0.13874859182994903
6433.785405011047 -0.5511155156898273 0.8046663266443049 -1.025171647073611 0.045219382726542384
6433.883579781472 -0.6489065925895349 0.805162977499296 -0.9671321745929163 -0.032825955095470274
6433.981754551896 -0.7410469979196408 0.7986189943826066 -0.9101625458108762 -0.09868051978510943


==> data/Kepler/orbitACEX2explicit6.dat <==
6427.698569244717 -0.322225607028759 0.7656559242566209 -1.1563884773899389 0.2650183181996639
6427.7967440151415 -0.43296795975908564 0.7856617488583035 -1.0990274235910478 0.14657853134679624
6427.894918785566 -0.5379526831846779 0.7951317429214994 -1.039572709099526 0.04944163475940447
6427.9930935559905 -0.6370890197117955 0.795906339952292 -0.9801287048673745 -0.03125049908395337
6428.091268326415 -0.7304360747795643 0.7894165199051161 -0.9217538815765508 -0.0990535121348082
6428.1894430968405 -0.8181266278959609 0.7767923046155967 -0.8649479442946436 -0.1565956767699847
6428.287617867265 -0.9003261865610476 0.7589398870082559 -0.8099085254585972 -0.20584552350897903
6428.3857926376895 -0.9772108074778111 0.7365966977448237 -0.7566696042750278 -0.24829818330955564
6428.483967408114 -1.0489551315753562 0.7103711455070452 -0.7051776330406933 -0.2851048133792594
6428.582142178539 -1.1157260760180363 0.6807716828676293 -0.6553340169704723 -0.3171631156005714
6428.680316948963 -1.177679695975897 0.6482283693955195 -0.6070190023157437 -0.3451813454251509
6428.7784917193885 -1.2349598293049822 0.613109097952533 -0.5601050902604885 -0.36972415014406357
6428.876666489813 -1.287697737039097 0.5757319756460973 -0.5144644577315812 -0.3912458233474977
6428.974841260238 -1.336012286890028 0.5363748981976564 -0.4699729109772076 -0.41011473703917944
6429.073016030662 -1.3800104169633325 0.49528305045714854 -0.426511821294664 -0.4266315071655438
6429.171190801087 -1.4197877266851684 0.4526748568006965 -0.38396888682477814 -0.44104264839838087
6429.269365571512 -1.455429106202784 0.40874676077867006 -0.3422382172308829 -0.45355093867437707
6429.367540341937 -1.4870093534881423 0.3636771124743956 -0.3012200357456687 -0.4643233518074567
6429.465715112361 -1.5145937509063832 0.31762937069646435 -0.2608201734222511 -0.4734971684795678
6429.563889882786 -1.5382385863644434 0.270754776158345 -0.22094945882763578 -0.4811847039166159
6429.66206465321 -1.5579916119912853 0.22319461504309326 -0.18152306316567118 -0.48747696967678894
6429.760239423635 -1.5738924377930765 0.17508216564980358 -0.1424598345103211 -0.49244650081849595
6429.85841419406 -1.5859728601803307 0.12654440133580075 -0.10368163876654551 -0.49614951734002194
6429.956588964485 -1.5942571264723597 0.07770350875530635 -0.06511271516244704 -0.49862754280192184
6430.054763734909 -1.5987621369331282 0.028678270106340782 -0.026679048108266767 -0.4999085683786576
6430.152938505334 -1.5994975858818423 -0.02041464919330016 0.011692246321539743 -0.5000078236768383
6430.251113275758 -1.5964660431389603 -0.0694594709018005 0.05007352309774633 -0.4989281939335196
6430.349288046183 -1.589662976634096 -0.11834009888403894 0.08853720503304524 -0.4966603047353197
6430.447462816608 -1.5790767164982529 -0.16693890628457692 0.12715637893353096 -0.493182278629756
6430.545637587033 -1.5646883604521353 -0.21513548227600043 0.1660053961421701 -0.48845915158451014
6430.643812357457 -1.5464716198448067 -0.26280530369390265 0.20516048163771528 -0.4824419198796271
6430.741987127882 -1.5243926053642678 -0.3098182930386017 0.24470035413748212 -0.4750661682737599
6430.840161898306 -1.4984095513337503 -0.35603721836993685 0.2847068566973832 -0.4662502064731413
6430.938336668732 -1.4684724777774634 -0.4013158820435788 0.32526559241699765 -0.4558926108673525
6431.036511439156 -1.4345227903282494 -0.44549703328389245 0.3664665518954789 -0.44386902921713745
6431.134686209581 -1.3964928199439597 -0.4884099231626019 0.4084047061632938 -0.4300280533255532
6431.232860980005 -1.354305307925763 -0.5298673980655502 0.4511805178318554 -0.4141858927052125
6431.33103575043 -1.3078728479133477 -0.5696623968775028 0.4949002889949605 -0.3961194820906315
6431.429210520854 -1.2570973070570308 -0.6075636745358193 0.5396762082845622 -0.3755575142710313
6431.52738529128 -1.2018692662515227 -0.6433105153524887 0.5856258665588187 -0.35216868744840074
6431.625560061704 -1.1420675489233736 -0.6766061162338608 0.6328708551367311 -0.3255461631660038
6431.723734832129 -1.0775589575734432 -0.7071092016154001 0.6815337965375864 -0.29518680070439474
6431.821909602553 -1.0081984213808648 -0.7344232618821019 0.7317327027001806 -0.26046309544656415
6431.920084372978 -0.9338299021440637 -0.7580825598014015 0.7835707571166131 -0.22058479192692426
6432.018259143402 -0.8542886560270341 -0.7775336860993057 0.8371181870020107 -0.17454569870223424
6432.116433913828 -0.7694058913740098 -0.7921109064898642 0.8923802712183276 -0.12104905288069684
6432.214608684252 -0.6790176632711522 -0.8010027400950097 0.9492406093518769 -0.05840153068879249
6432.312783454677 -0.5829813271793901 -0.8032060204010397 1.007359293532991 0.01563866430623849
6432.410958225101 -0.481205688278873 -0.7974619731581749 1.0659868513793758 0.10408018666763875
6432.509132995526 -0.3737064729151046 -0.782166550483428 1.1236167385159697 0.21100899809224616
6432.607307765951 -0.2607097246573402 -0.7552448834035325 1.177320532450434 0.34200990536978776
6432.705482536376 -0.1428480368476042 -0.7139799741690693 1.2214482525817119 0.504659310816997
6432.8036573068 -0.021539535732450626 -0.6547994309070946 1.2450638414068307 0.708794051355544
6432.901832077225 0.10027654633942923 -0.5730893263765147 1.2270327839813988 0.9653364811609073
6433.000006847649 0.21676523730795103 -0.46334123803841787 1.1279628261381538 1.2795792864234037
6433.098181618074 0.3170369905628849 -0.3206196534584939 0.8845747856830032 1.6287939708216477
6433.196356388499 0.38369807254063254 -0.14536231292349436 0.43858189514637524 1.918817877922125
6433.294531158924 0.39804923720021046 0.04887251345267804 -0.156594270967077 1.9905749599190614
6433.392705929348 0.35483204361143755 0.23632143001438938 -0.697165808330804 1.7902689192124674
6433.490880699773 0.267859383485352 0.3958467748209996 -1.0395206400993124 1.4504218676294556
6433.589055470197 0.1566725994293504 0.5211931065305637 -1.2013482550528636 1.1097382155990916
6433.687230240622 0.03558032960092922 0.6155274661665521 -1.2521814190795824 0.8220256602798854
6433.785405011047 -0.08729439989039546 0.6844897674404163 -1.2442216434560387 0.5917559824953638
6433.883579781472 -0.20777659891009165 0.7332772025663381 -1.2069166447716246 0.40911470037873754
6433.981754551896 -0.3238216378768605 0.7660177604898895 -1.155615328599226 0.2631753287397729


==> data/Kepler/orbitACEX2semiimplicit1.dat <==
6427.698569244717 -46.484974716499636 -760.6824049319528 -0.007691796548470838 -0.14307879776854743
6427.7967440151415 -46.48572985635383 -760.6964516517945 -0.007691786238304196 -0.14307862905228771
6427.894918785566 -46.486484995195845 -760.7104983550728 -0.0076917759285409565 -0.1430784603422546
6427.9930935559905 -46.48724013302573 -760.7245450417884 -0.007691765619181095 -0.14307829163844776
6428.091268326415 -46.48799526984351 -760.7385917119417 -0.007691755310224589 -0.14307812294086678
6428.1894430968405 -46.48875040564923 -760.7526383655336 -0.007691745001671413 -0.14307795424951136
6428.287617867265 -46.48950554044293 -760.7666850025645 -0.0076917346935215436 -0.1430777855643811
6428.3857926376895 -46.49026067422465 -760.7807316230351 -0.007691724385774957 -0.14307761688547568
6428.483967408114 -46.49101580699443 -760.7947782269459 -0.007691714078431628 -0.14307744821279478
6428.582142178539 -46.49177093875231 -760.8088248142977 -0.007691703771491534 -0.14307727954633798
6428.680316948963 -46.492526069498325 -760.822871385091 -0.00769169346495465 -0.14307711088610495
6428.7784917193885 -46.49328119923252 -760.8369179393264 -0.007691683158820952 -0.14307694223209536
6428.876666489813 -46.49403632795493 -760.8509644770047 -0.007691672853090417 -0.14307677358430884
6428.974841260238 -46.4947914556656 -760.8650109981262 -0.007691662547763019 -0.14307660494274504
6429.073016030662 -46.49554658236457 -760.8790575026917 -0.007691652242838736 -0.14307643630740363
6429.171190801087 -46.49630170805187 -760.8931039907017 -0.007691641938317543 -0.1430762676782842
6429.269365571512 -46.497056832727544 -760.9071504621569 -0.007691631634199417 -0.14307609905538649
6429.367540341937 -46.49781195639164 -760.921196917058 -0.007691621330484333 -0.14307593043871009
6429.465715112361 -46.498567079044186 -760.9352433554054 -0.007691611027172265 -0.14307576182825463
6429.563889882786 -46.49932220068523 -760.9492897771999 -0.0076916007242631935 -0.1430755932240198
6429.66206465321 -46.500077321314805 -760.9633361824418 -0.007691590421757091 -0.14307542462600523
6429.760239423635 -46.50083244093295 -760.9773825711321 -0.007691580119653934 -0.14307525603421056
6429.85841419406 -46.50158755953972 -760.9914289432713 -0.0076915698179537 -0.14307508744863545
6429.956588964485 -46.50234267713513 -761.0054752988599 -0.007691559516656364 -0.14307491886927956
6430.054763734909 -46.50309779371924 -761.0195216378985 -0.007691549215761902 -0.1430747502961425
6430.152938505334 -46.503852909292085 -761.0335679603879 -0.00769153891527029 -0.14307458172922397
6430.251113275758 -46.50460802385369 -761.0476142663285 -0.007691528615181503 -0.1430744131685236
6430.349288046183 -46.50536313740412 -761.061660555721 -0.007691518315495519 -0.143074244614041
6430.447462816608 -46.50611824994339 -761.075706828566 -0.007691508016212313 -0.14307407606577588
6430.545637587033 -46.506873361471555 -761.0897530848641 -0.007691497717331861 -0.14307390752372784
6430.643812357457 -46.507628471988646 -761.103799324616 -0.007691487418854139 -0.14307373898789655
6430.741987127882 -46.508383581494705 -761.1178455478223 -0.007691477120779123 -0.14307357045828167
6430.840161898306 -46.509138689989776 -761.1318917544834 -0.007691466823106789 -0.14307340193488283
6430.938336668732 -46.50989379747389 -761.1459379446002 -0.007691456525837113 -0.14307323341769967
6431.036511439156 -46.5106489039471 -761.159984118173 -0.007691446228970071 -0.14307306490673186
6431.134686209581 -46.51140400940943 -761.1740302752027 -0.0076914359325056395 -0.14307289640197907
6431.232860980005 -46.51215911386093 -761.1880764156897 -0.0076914256364437935 -0.1430727279034409
6431.33103575043 -46.51291421730164 -761.2021225396348 -0.00769141534078451 -0.143072559411117
6431.429210520854 -46.51366931973159 -761.2161686470384 -0.007691405045527764 -0.14307239092500706
6431.52738529128 -46.51442442115083 -761.2302147379013 -0.007691394750673533 -0.1430722224451107
6431.625560061704 -46.51517952155939 -761.2442608122241 -0.007691384456221792 -0.14307205397142758
6431.723734832129 -46.51593462095732 -761.2583068700072 -0.007691374162172517 -0.14307188550395733
6431.821909602553 -46.51668971934465 -761.2723529112515 -0.007691363868525684 -0.14307171704269964
6431.920084372978 -46.51744481672142 -761.2863989359573 -0.007691353575281269 -0.1430715485876541
6432.018259143402 -46.51819991308768 -761.3004449441254 -0.007691343282439249 -0.14307138013882043
6432.116433913828 -46.518955008443456 -761.3144909357565 -0.007691332989999599 -0.14307121169619821
6432.214608684252 -46.51971010278879 -761.328536910851 -0.007691322697962296 -0.14307104325978715
6432.312783454677 -46.52046519612374 -761.3425828694095 -0.007691312406327314 -0.14307087482958686
6432.410958225101 -46.52122028844832 -761.3566288114329 -0.007691302115094631 -0.143070706405597
6432.509132995526 -46.52197537976258 -761.3706747369215 -0.007691291824264223 -0.14307053798781721
6432.607307765951 -46.52273047006656 -761.384720645876 -0.007691281533836066 -0.14307036957624714
6432.705482536376 -46.52348555936031 -761.3987665382971 -0.007691271243810135 -0.14307020117088645
6432.8036573068 -46.52424064764385 -761.4128124141854 -0.007691260954186406 -0.1430700327717348
6432.901832077225 -46.524995734917226 -761.4268582735414 -0.007691250664964856 -0.14306986437879182
6433.000006847649 -46.52575082118049 -761.4409041163657 -0.0076912403761454605 -0.14306969599205716
6433.098181618074 -46.52650590643366 -761.454949942659 -0.007691230087728196 -0.1430695276115305
6433.196356388499 -46.527260990676794 -761.468995752422 -0.007691219799713038 -0.14306935923721142
6433.294531158924 -46.52801607390992 -761.483041545655 -0.007691209512099963 -0.14306919086909964
6433.392705929348 -46.52877115613308 -761.497087322359 -0.007691199224888948 -0.14306902250719478
6433.490880699773 -46.52952623734632 -761.5111330825343 -0.007691188938079967 -0.14306885415149648
6433.589055470197 -46.53028131754967 -761.5251788261817 -0.007691178651672997 -0.1430686858020044
6433.687230240622 -46.531036396743175 -761.5392245533017 -0.007691168365668014 -0.1430685174587182
6433.785405011047 -46.53179147492688 -761.5532702638949 -0.007691158080064995 -0.14306834912163752
6433.883579781472 -46.53254655210081 -761.567315957962 -0.007691147794863914 -0.14306818079076203
6433.981754551896 -46.53330162826502 -761.5813616355035 -0.007691137510064749 -0.14306801246609133


==> data/Kepler/orbitACEX2semiimplicit2.dat <==
6427.698569244717 2.0606652542734367 3.088251601466995 -0.3581208021991902 -0.14847978839635437
6427.7967440151415 2.0253122141259228 3.073381760829909 -0.3620911139257217 -0.15446715973757158
6427.894918785566 1.9895676934516702 3.057917821382382 -0.36609616641521653 -0.16058362460968845
6427.9930935559905 1.9534282256000486 3.041846822345392 -0.37013710518074167 -0.1668350917403161
6428.091268326415 1.9168902299823853 3.0251552043993453 -0.3742151058420124 -0.17322785092697393
6428.1894430968405 1.879950009118321 3.0078287707017526 -0.3783313740422236 -0.17976860558210825
6428.287617867265 1.8426037457033593 2.98985264454315 -0.3824871450893879 -0.18646450874225287
6428.3857926376895 1.8048474997278232 2.9712112232798615 -0.3866836832555558 -0.19332320298566302
6428.483967408114 1.7666772056846578 2.951888128135392 -0.3909222806527298 -0.20035286476975725
6428.582142178539 1.7280886699123348 2.931866149408261 -0.3952042555864247 -0.207562253778373
6428.680316948963 1.689077568129889 2.9111271865617625 -0.3995309502658546 -0.2149607679614922
6428.7784917193885 1.6496394432342665 2.889652182598873 -0.4039037277226398 -0.22255850505955369
6428.876666489813 1.609769703446305 2.8674210520415992 -0.40832396775641444 -0.23036633153421335
6428.974841260238 1.5694636209114543 2.8444126017361806 -0.4127930616841443 -0.23839595998172888
6429.073016030662 1.5287163308857092 2.820604443591145 -0.4173124056182051 -0.2466600362893333
6429.171190801087 1.4875228316672715 2.795972898220982 -0.4218833919336147 -0.2551722380156219
6429.269365571512 1.4458779854716324 2.7704928883101614 -0.42650739850373204 -0.2639473857413474
6429.367540341937 1.4037765204938777 2.7441378203255655 -0.4311857751816604 -0.2730015694574428
6429.465715112361 1.3612130344594338 2.7168794529840223 -0.43591982687554254 -0.28235229244560517
6429.563889882786 1.3181820000361752 2.688687750618128 -0.44071079240205885 -0.29201863557991703
6429.66206465321 1.2746777725707483 2.6595307192685973 -0.4455598180933555 -0.30202144555681054
6429.760239423635 1.2306946007251713 2.629374222953342 -0.45046792486453646 -0.31238355127219153
6429.85841419406 1.186226640732947 2.598181777107677 -0.4554359671032798 -0.3231300134435202
6429.956588964485 1.1412679751757986 2.5659143156379622 -0.46046458129520534 -0.33428841366619977
6430.054763734909 1.09581263741436 2.5325299273589454 -0.46555412171455834 -0.34588919045660826
6430.152938505334 1.049854643104219 2.497983556762828 -0.47070457974342506 -0.3579660315458281
6430.251113275758 1.003388030613477 2.4622266630566094 -0.47591548237045783 -0.3705563338508305
6430.349288046183 0.9564069126576838 2.425206830152917 -0.48118576407356944 -0.38370174529976847
6430.447462816608 0.9089055421212078 2.3868673187421736 -0.48651360448636494 -0.39744880620799666
6430.545637587033 0.8608783958938487 2.3471465496233885 -0.49189622180985954 -0.4118497124388949
6430.643812357457 0.8123202816916129 2.305977505011553 -0.49732960860867154 -0.42696322847619406
6430.741987127882 0.7632264743544536 2.2632870314169016 -0.5028081920623444 -0.44285578624708044
6430.840161898306 0.7135928901681321 2.2189950236965803 -0.508324394398829 -0.4596028157136647
6430.938336668732 0.663416310552258 2.1730134647285153 -0.5138680603363772 -0.47729036680034487
6431.036511439156 0.6126946702966835 2.1252452884602064 -0.5194257057307804 -0.4960171004298838
6431.134686209581 0.5614274308609317 2.0755830252999465 -0.5249795234881949 -0.5158967511401176
6431.232860980005 0.5096160667416771 2.0239071771845563 -0.5305060564182044 -0.5370611976081202
6431.33103575043 0.45726470356604365 1.9700842540982006 -0.5359744077743409 -0.5596643243180494
6431.429210520854 0.40438096192420014 1.9139643827848012 -0.54134380192159 -0.5838869233498636
6431.52738529128 0.35097708341615586 1.8553783696469996 -0.5465602187857326 -0.6099429785012329
6431.625560061704 0.29707144877174074 1.7941340600584577 -0.5515516881066291 -0.6380878078271266
6431.723734832129 0.2426906483950719 1.7300117806253208 -0.556221611954029 -0.6686287353547528
6431.821909602553 0.18787234352989285 1.6627585719268583 -0.5604391326210184 -0.701939249444741
6431.920084372978 0.1326692788149699 1.5920808056939055 -0.5640249821581459 -0.7384780327510343
6432.018259143402 0.0771550045449945 1.5176346149668378 -0.5667302644076955 -0.7788148930680219
6432.116433913828 0.0214321936505094 1.4390133218594452 -0.5682039003529523 -0.8236666030647405
6432.214608684252 -0.034355005591021046 1.3557306842496708 -0.5679413691057547 -0.8739471448801618
6432.312783454677 -0.0900021631618422 1.2671982389165588 -0.5652015972420582 -0.9308390865166605
6432.410958225101 -0.1452151105112572 1.1726942100499278 -0.5588676457514453 -0.9958959996238813
6432.509132995526 -0.1995622671929828 1.0713202902413335 -0.5472041931191038 -1.0711896994019452
6432.607307765951 -0.25239451766425974 0.9619411112519135 -0.5274169078714983 -1.1595180285904414
6432.705482536376 -0.3027045806336147 0.8431000622285857 -0.49481276092235343 -1.2646763708484454
6432.8036573068 -0.3488677747606632 0.712907718363375 -0.4411163472037496 -1.3917156771367956
6432.901832077225 -0.3881383988039266 0.5689206478906461 -0.35093161530876127 -1.5467363185484708
6433.000006847649 -0.4156249932453829 0.40813378342883966 -0.19417646219621063 -1.7341354286785187
6433.098181618074 -0.422200267604769 0.2276734904586912 0.0882332819103944 -1.9424155837696508
6433.196356388499 -0.3910599055209162 0.02854780514706759 0.5899724054705344 -2.088791015753685
6433.294531158924 -0.2987693652384123 -0.17231968797699462 1.3036263681661047 -1.9257647467971264
6433.392705929348 -0.1413402233162291 -0.3344353829707595 1.8292098486033637 -1.3318749562700685
6433.490880699773 0.045564586247004046 -0.4334254519783757 1.9209862888816813 -0.7155634054483281
6433.589055470197 0.22928935540734433 -0.4820704330899331 1.8067359624638775 -0.3095389569130867
6433.687230240622 0.39919472561444913 -0.49950236555931776 1.6544183190131267 -0.06609772694531021
6433.785405011047 0.5545332537256383 -0.4980847429849097 1.5132365138821706 0.08345753766206229
6433.883579781472 0.6969715274054442 -0.4848416793754253 1.391778902619916 0.17964518579493188
6433.981754551896 0.828408993527888 -0.4638370845471981 1.2886397332435435 0.24418023546467116


==> data/Kepler/orbitACEX2semiimplicit3.dat <==
6427.698569244717 -0.023853411562329438 -0.6438072098458885 1.2688027988196386 0.7070011645332042
6427.7967440151415 0.10029962143703197 -0.5618377560211703 1.2502051540131645 0.972960219640275
6427.894918785566 0.21879434720340807 -0.45076540079249633 1.144191012664105 1.299111623432902
6427.9930935559905 0.31988873587513267 -0.30562510733001486 0.8831647649620764 1.6570845249310766
6428.091268326415 0.3852143435692483 -0.1277680077580192 0.41318533881073516 1.9397204307141194
6428.1894430968405 0.3964649508171511 0.06732143090459938 -0.18958653222085964 1.9856402482694915
6428.287617867265 0.35076247121722065 0.2532091068729881 -0.7119582860565775 1.7667958493571994
6428.3857926376895 0.2634796068145704 0.41037895310660055 -1.0321846097689418 1.4286235089733328
6428.483967408114 0.15370925823606416 0.5341009642286701 -1.181564461242977 1.098992239572407
6428.582142178539 0.034807051536467654 0.6279464189002311 -1.2284047337871287 0.8224668621631515
6428.680316948963 -0.08573548024519548 0.6973958380833256 -1.2209804911785054 0.6007631004276297
6428.7784917193885 -0.204049706408042 0.7473782029702707 -1.1861855557094465 0.4240595614595746
6428.876666489813 -0.31821415682116927 0.781792220437827 -1.1380880474748893 0.2820376773479406
6428.974841260238 -0.4273199713760265 0.8036177582947309 -1.0839887179742242 0.1664153054353265
6429.073016030662 -0.5309850224641838 0.8151275950354663 -1.0276982128212386 0.07100986100167715
6429.171190801087 -0.6291025229024507 0.8180724336786029 -0.9712083024847659 -0.008712825299448945
6429.269365571512 -0.7217088952159728 0.8138200557244405 -0.9155441417556047 -0.07608582338714984
6429.367540341937 -0.808912933620516 0.8034554953850693 -0.8612073606557336 -0.1335844797678084
6429.465715112361 -0.8908571780490996 0.7878525125252491 -0.8084121238305575 -0.18307140707048614
6429.563889882786 -0.9676966366881891 0.7677248436503806 -0.7572139183402058 -0.22596757562453057
6429.66206465321 -1.0395870644843757 0.7436633547959548 -0.707581272004796 -0.2633716278549445
6429.760239423635 -1.1066786034872793 0.7161633339066776 -0.6594363248624655 -0.29614368801805946
6429.85841419406 -1.1691124714695824 0.6856448222720106 -0.6126780041554512 -0.3249648840486421
6429.956588964485 -1.2270193945512045 0.6524679733954322 -0.5671952871567513 -0.3503801507772517
6430.054763734909 -1.2805190349049822 0.6169448143148794 -0.5228747230682447 -0.37282940593086306
6430.152938505334 -1.3297199771706036 0.5793483710255981 -0.4796045882643388 -0.392670541179461
6430.251113275758 -1.3747200166314275 0.5399198390522421 -0.4372770512244176 -0.4101965768007941
6430.349288046183 -1.4156065969732792 0.4988742878031152 -0.3957891572671326 -0.42564859992638654
6430.447462816608 -1.452457307464502 0.45640525390022346 -0.3550431156680752 -0.43922561673204025
6430.545637587033 -1.4853403864943908 0.41268848506305056 -0.31494617902575256 -0.45109211638881463
6430.643812357457 -1.5143152007383167 0.3678850297059618 -0.2754102896484425 -0.4613839160240724
6430.741987127882 -1.5394326826770457 0.32214381979381496 -0.23635159811791417 -0.47021269686779055
6430.840161898306 -1.5607357172631977 0.27560386005102794 -0.19768991662378882 -0.47766952959382114
6430.938336668732 -1.5782594732818418 0.22839611151356398 -0.15934814341268044 -0.48382760667348385
6431.036511439156 -1.592031677657238 0.18064513903490553 -0.12125167839567619 -0.48874434134569344
6431.134686209581 -1.6020728323871603 0.13247057890205538 -0.08332783978326569 -0.49246294979594274
6431.232860980005 -1.6083963744180851 0.08398847293664866 -0.04550528524462777 -0.495013600655424
6431.33103575043 -1.6110087789065295 0.03531250848582176 -0.007713437093697567 -0.4964141906973697
6431.429210520854 -1.6099096061309333 -0.013444801041393076 0.030118091487168125 -0.49667078524609193
6431.52738529128 -1.6050914919440389 -0.06217096335057379 0.06806007369408945 -0.4957777445377802
6431.625560061704 -1.596540081166678 -0.11075235171984912 0.10618425517832997 -0.4937175416525959
6431.723734832129 -1.5842339027776193 -0.1590730161146741 0.14456395463972957 -0.4904602624345749
6431.821909602553 -1.5681441852002942 -0.20701342862087932 0.18327468444200265 -0.4859627618342917
6431.920084372978 -1.548234609480491 -0.2544491274844251 0.22239479594549608 -0.4801674330637214
6432.018259143402 -1.5244609977633061 -0.30124921873936933 0.26200615253623644 -0.4730005243174977
6432.116433913828 -1.4967709343245506 -0.3472746867208205 0.30219483019624144 -0.46436991063610933
6432.214608684252 -1.4651033166694296 -0.3923764540302723 0.34305184004348155 -0.4541621931263293
6432.312783454677 -1.429387835168514 -0.436393116772736 0.3846738581302677 -0.44223895051904116
6432.410958225101 -1.389544381830791 -0.47914826070849287 0.42716393253390317 -0.4284319036320953
6432.509132995526 -1.3454823928957573 -0.5204472363144415 0.4706321124039886 -0.41253666395736266
6432.607307765951 -1.2971001372565243 -0.5600732326547977 0.5151959013903707 -0.39430461177779724
6432.705482536376 -1.2442839754766089 -0.5977824370449231 0.5609803671970389 -0.37343226957872366
6432.8036573068 -1.1869076360217619 -0.6332979932637224 0.6081176197795334 -0.3495472765816566
6432.901832077225 -1.1248315926398014 -0.6663023657904903 0.6567451673523386 -0.3221896892326942
6433.000006847649 -1.0579026906809412 -0.6964275664472357 0.7070023077534305 -0.2907867671087582
6433.098181618074 -0.9859542803165338 -0.7232424803272876 0.7590230947108113 -0.2546185552083939
6433.196356388499 -0.9088073069948124 -0.7462362051973338 0.8129233116612331 -0.21277028837824263
6433.294531158924 -0.8262731508148453 -0.7647958390574302 0.8687768604297894 -0.16406568692241724
6433.392705929348 -0.7381596239373781 -0.7781764324732742 0.926573177353732 -0.10697224267066328
6433.490880699773 -0.644282677214071 -0.7854597453292084 0.9861399945365227 -0.03946517876658023
6433.589055470197 -0.5444885329410186 -0.7854968514502161 1.0470013578318436 0.04116940703942079
6433.687230240622 -0.4386951782265057 -0.7768273679423725 1.1081116019663098 0.13861884552199963
6433.785405011047 -0.32697058599996087 -0.7575652604549598 1.167345426915729 0.25794473874253115
6433.883579781472 -0.2096822597472111 -0.7252391676840688 1.220497568499826 0.40610321942272914
6433.981754551896 -0.08778812624442918 -0.6765802949356877 1.2592880250288336 0.5924430285493204


==> data/Kepler/orbitACEX2semiimplicit4.dat <==
6427.698569244717 0.3492059872102977 -0.2531965839401035 0.7294822815957199 1.7619903460723316
6427.7967440151415 0.39655748074607117 -0.06769472425403866 0.20606957429659056 1.982184715093676
6427.894918785566 0.3870169028199297 0.12709922118619968 -0.39428836217336327 1.9376059566937323
6427.9930935559905 0.32370528182213243 0.3049618793628627 -0.8614228982990577 1.6598396262925934
6428.091268326415 0.2247517837821702 0.4506734416938428 -1.122887192838502 1.3078630977830086
6428.1894430968405 0.10821861690092438 0.5628346639408555 -1.2317888553162273 0.9860275119738682
6428.287617867265 -0.014301483262173786 0.6462136150160199 -1.2539672113511724 0.7223505820582228
6428.3857926376895 -0.13655915696916557 0.7064435693829269 -1.231553701717124 0.5127681986462539
6428.483967408114 -0.25541200682686704 0.7483023688378531 -1.1872617189712797 0.34622787642313957
6428.582142178539 -0.3693509035513134 0.7754967395645416 -1.1328111671232437 0.21251164107522524
6428.680316948963 -0.47770659837501933 0.7908418420159304 -1.074223743480822 0.10370609114479563
6428.7784917193885 -0.5802419102257194 0.7964820020199133 -1.0146003073178438 0.013978452572149955
6428.876666489813 -0.6769416655780064 0.7940702342955138 -0.9555247366176052 -0.060930284862511064
6428.974841260238 -0.7679027016036429 0.7849000892262005 -0.8977783908874328 -0.12414809934654676
6429.073016030662 -0.8532752408041038 0.7699997146020174 -0.8417113929931156 -0.17799938443658103
6429.171190801087 -0.933231246897487 0.7501987616001472 -0.7874402132813969 -0.22423523414791818
6429.269365571512 -1.007947285085942 0.7261763427304824 -0.7349551483697347 -0.26419333850707594
6429.367540341937 -1.0775953387238353 0.6984958290152337 -0.6841798311269872 -0.2989092752043465
6429.465715112361 -1.1423380575082156 0.6676304509666754 -0.6350045748411579 -0.3291946782839831
6429.563889882786 -1.2023264952703347 0.6339824049160465 -0.58730513549673 -0.3556928001342545
6429.66206465321 -1.2576992460547718 0.5978973149444536 -0.540953201671093 -0.3789185170502721
6429.760239423635 -1.3085823552947977 0.5596753302099857 -0.49582212674652554 -0.3992875078696008
6429.85841419406 -1.355089646048515 0.5195797536584551 -0.45178990009140335 -0.41713780092226055
6429.956588964485 -1.3973232509212437 0.4778438376145122 -0.40874051038367204 -0.4327458700276824
6430.054763734909 -1.43537422786208 0.4346762030200928 -0.36656437590809887 -0.4463387850234329
6430.152938505334 -1.4693231894998398 0.3902652150156304 -0.32515824044157915 -0.4581034684473737
6430.251113275758 -1.4992409061700611 0.3447825604199106 -0.28442477131636845 -0.4681938014164247
6430.349288046183 -1.525188860880895 0.2983862107790308 -0.24427199993761556 -0.47673610933620125
6430.447462816608 -1.5472197451583878 0.251222910258268 -0.20461268715337805 -0.48383340996013585
6430.545637587033 -1.565377890937304 0.20343029552653658 -0.16536366080242923 -0.48956870162182275
6430.643812357457 -1.579699637174675 0.15513873139275827 -0.12644515139102816 -0.4940074943729389
6430.741987127882 -1.590213631717537 0.1064729288749324 -0.087780138790055 -0.49719973200838874
6430.840161898306 -1.5969410697985214 0.05755339994771799 -0.049293714875114164 -0.4991812122494473
6430.938336668732 -1.5998958707593682 0.008497794271429611 -0.010912462206837108 -0.4999745813217069
6431.036511439156 -1.599084794458862 -0.040577843035386515 0.027436154013781293 -0.49958995471491086
6431.134686209581 -1.5945074984630345 -0.08955785758601471 0.06582438508848354 -0.4980251957799367
6431.232860980005 -1.5861565366428811 -0.13832578311548666 0.10432479419896365 -0.4952658662598359
6431.33103575043 -1.574017299289926 -0.18676311788137856 0.14301085327300045 -0.4912848464249904
6431.429210520854 -1.5580678943625152 -0.23474804684938066 0.1819575461152964 -0.4860416058761312
6431.52738529128 -1.5382789690581968 -0.28215407370728485 0.22124198139943793 -0.47948108796203937
6431.625560061704 -1.5146134706504655 -0.328848522107587 0.2609440169661774 -0.47153214962574663
6431.723734832129 -1.4870263455493298 -0.37469085859855394 0.30114689324828037 -0.4621054724828952
6431.821909602553 -1.4554641760273863 -0.419530779873103 0.3419378676950101 -0.45109082759415425
6431.920084372978 -1.4198647552873902 -0.463205993367683 0.38340883240131385 -0.4383535323374503
6432.018259143402 -1.3801566040024376 -0.5055396016060222 0.4256568814592861 -0.4237298782111605
6432.116433913828 -1.3362584358977088 -0.5463369751611082 0.4687847690411474 -0.4070212263357164
6432.214608684252 -1.2880785876124072 -0.585381964023637 0.5129011575392399 -0.3879863525843616
6432.312783454677 -1.2355144410517698 -0.6224322485950853 0.5581204864632596 -0.3663314612805861
6432.410958225101 -1.178451888183098 -0.6572135636773747 0.604562178703142 -0.3416970519609852
6432.509132995526 -1.1167649246522 -0.689412433070869 0.6523487087772039 -0.31364048219944163
6432.607307765951 -1.0503155199083805 -0.7186669157072202 0.7016017299357056 -0.2816125660202837
6432.705482536376 -0.9789540157067573 -0.7445546668651467 0.7524348880736289 -0.2449257970504295
6432.8036573068 -0.9025204842115823 -0.7665773297338128 0.804940943952461 -0.20271065731145094
6432.901832077225 -0.8208477908009618 -0.784139847214126 0.8591690065009294 -0.15385476811491228
6433.000006847649 -0.7337676667503769 -0.7965226515460202 0.915084315489877 -0.0969170731559261
6433.098181618074 -0.6411221188444994 -0.8028437481753196 0.9724966282977288 -0.0300054565023173
6433.196356388499 -0.5427844139593583 -0.8020063251629411 1.0309308278015832 0.04939906897229572
6433.294531158924 -0.4386975457133008 -0.7926255616773504 1.0893884901711537 0.14469459546091076
6433.392705929348 -0.3289453224823822 -0.7729258555905594 1.1458982496184988 0.26051255071614887
6433.490880699773 -0.21388579566192445 -0.7405977986127878 1.1966474689608522 0.40318002867383357
6433.589055470197 -0.09440642333505005 -0.6926077169101923 1.2342740822430778 0.5811866629985895
6433.687230240622 0.027580835376940768 -0.6249795861497028 1.244511340509371 0.8051176531251067
6433.785405011047 0.1481853319416695 -0.5326812984613107 1.1999967461764638 1.0850208518663256
6433.883579781472 0.25983018668635227 -0.4101229229789082 1.051650685028832 1.4189804187314667
6433.981754551896 0.3490003936473625 -0.2536940883839712 0.7307053038146731 1.7610994006284832


==> data/Kepler/orbitACEX2semiimplicit5.dat <==
6427.698569244717 0.3999974698508061 0.0014059418332325602 -0.0089250306113966 1.9999812804428967
6427.7967440151415 0.3700125303498009 0.19294289372150603 -0.5824884822309093 1.8583505429637779
6427.894918785566 0.29174778226187054 0.3603499353534568 -0.9760420864316642 1.5365439756788095
6427.9930935559905 0.1848063944208485 0.4938826677418128 -1.1752561826017653 1.1880613868620837
6428.091268326415 0.06513379442063601 0.5952083914884012 -1.2471158596823135 0.885963664057108
6428.1894430968405 -0.05783191161140139 0.6697772144202927 -1.2498999151196393 0.6424564296372608
6428.287617867265 -0.17916042250290287 0.7230049047147596 -1.2178373464229413 0.4493312389194462
6428.3857926376895 -0.29641224462055016 0.7592840874121611 -1.168950512381916 0.2954180355671334
6428.483967408114 -0.40844054883028785 0.781981843828832 -1.112503136628892 0.17127891500178716
6428.582142178539 -0.5147626019732345 0.7936536257406659 -1.053259272785002 0.06978564595224433
6428.680316948963 -0.6152374514012542 0.7962528988679008 -0.9936693130567421 -0.014283800413177047
6428.7784917193885 -0.7098990747853988 0.7912932253563278 -0.9349743920443623 -0.0847459869022436
6428.876666489813 -0.7988684518046985 0.7799655255417695 -0.8777720916840406 -0.1444143011820885
6428.974841260238 -0.8823064602664032 0.7632214862613422 -0.8223128637788119 -0.195389200576516
6429.073016030662 -0.9603883922770096 0.741833000800332 -0.768659041876146 -0.23926086385524176
6429.171190801087 -1.033290180063553 0.7164349431344008 -0.7167719196449674 -0.27724985298054017
6429.269365571512 -1.1011810831399695 0.6875563518891546 -0.6665601973745213 -0.31030527822394444
6429.367540341937 -1.1642199877513453 0.6556434881503006 -0.6179071899152937 -0.33917402106581734
6429.465715112361 -1.2225537374630138 0.6210771298754243 -0.5706861200432221 -0.3644501577725758
6429.563889882786 -1.2763166009863063 0.58418572609375 -0.5247686173421606 -0.3866107076139838
6429.66206465321 -1.3256303644741616 0.5452555382034547 -0.4800292952763297 -0.4060418218197846
6429.760239423635 -1.3706047512210646 0.5045385611559704 -0.43634804836695174 -0.4230582033202314
6429.85841419406 -1.4113379958860062 0.46225878944831755 -0.3936110224551264 -0.4379176689411064
6429.956588964485 -1.4479174728470445 0.41861723586396193 -0.3517108177623747 -0.450832179241097
6430.054763734909 -1.480420321038959 0.37379600147922365 -0.3105462560637574 -0.4619762654494528
6430.152938505334 -1.5089140329718367 0.3279616182937344 -0.27002190866079817 -0.4714935127614089
6430.251113275758 -1.533456990659944 0.2812678308443194 -0.23004750149241932 -0.4795015724227529
6430.349288046183 -1.5540989400361582 0.23385794357855005 -0.19053726528700926 -0.48609604414720015
6430.447462816608 -1.5708814005309164 0.18586683205128818 -0.15140926924456363 -0.4913534774308734
6430.545637587033 -1.5838380093203304 0.13742269507086266 -0.11258475879241553 -0.4953336732710061
6430.643812357457 -1.5929948011827704 0.08864860963799867 -0.07398750699549969 -0.4980814185866679
6430.741987127882 -1.5983704254889664 0.03966393942602676 -0.03554318252716041 -0.49962774875352645
6430.840161898306 -1.5999763019217617 -0.009414360364606349 0.002821266912329576 -0.4999908052486611
6430.938336668732 -1.597816716286248 -0.058470504369740266 0.041178219192665205 -0.4991763326951593
6431.036511439156 -1.591888857361535 -0.10738867062523877 0.07959997509798353 -0.4971778405461332
6431.134686209581 -1.5821827952502148 -0.1560517939455667 0.11815935366604056 -0.4939764376374725
6431.232860980005 -1.568681401166324 -0.20434032673701563 0.15693029067348147 -0.48954033148982157
6431.33103575043 -1.5513602081264464 -0.2521309332449442 0.1959884447050638 -0.48382396725115906
6431.429210520854 -1.5301872116385953 -0.29929507985908294 0.23541181375503478 -0.4767667621671086
6431.52738529128 -1.5051226093110222 -0.345697478696591 0.2752813626986548 -0.46829136883777833
6431.625560061704 -1.4761184784653874 -0.39119433379768453 0.31568165763241685 -0.45830137222703626
6431.723734832129 -1.4431183915512555 -0.4356313282197799 0.3567014959973447 -0.44667828869384446
6431.821909602553 -1.4060569707663146 -0.4788412751015321 0.39843450990154095 -0.4332776863958073
6431.920084372978 -1.3648593863460525 -0.5206413349358724 0.4409797013986136 -0.417924179802368
6432.018259143402 -1.3194408084056926 -0.5608296727372621 0.48444183809907365 -0.4004049587620845
6432.116433913828 -1.2697058314896192 -0.599181389449047 0.5289315877380564 -0.3804613827510836
6432.214608684252 -1.2155479065940067 -0.6354435073144826 0.5745651881588193 -0.3577779857925778
6432.312783454677 -1.156848841564022 -0.6693287123646154 0.6214633120349523 -0.3319679700371442
6432.410958225101 -1.0934784745901545 -0.700507448681404 0.6697485537891911 -0.3025538746440419
6432.509132995526 -1.0252946994994598 -0.7285978035996773 0.7195405681331529 -0.2689415273403549
6432.607307765951 -0.9521441477491187 -0.7531523975553333 0.7709471943038787 -0.23038451976003704
6432.705482536376 -0.8738640504792086 -0.7736411617467763 0.8240486610472867 -0.18593514224830993
6432.8036573068 -0.7902861887577878 -0.7894283975795522 0.8788697103945625 -0.134375741791683
6432.901832077225 -0.7012445319141262 -0.7997417837125059 0.9353302664310031 -0.07412151111158405
6433.000006847649 -0.6065894366755561 -0.8036299149860888 0.9931572094925206 -0.0030814189214748294
6433.098181618074 -0.5062136819662799 -0.7999033812607238 1.0517239525035555 0.08154174260979803
6433.196356388499 -0.4001002698155237 -0.7870522293840927 1.10975250961642 0.18353695885288696
6433.294531158924 -0.2884111792341033 -0.7631301797031922 1.1647468763250441 0.30807922659095666
6433.392705929348 -0.17165502402541596 -0.7255950743209625 1.2118904915898618 0.4622164236930902
6433.490880699773 -0.05100963067511738 -0.6711035358839885 1.241871069913954 0.6552501103983936
6433.589055470197 0.07105121778799711 -0.5953040309584857 1.2366571166421956 0.8981272318208915
6433.687230240622 0.18956735104335334 -0.4928488674169187 1.1621402165798762 1.198732319823474
6433.785405011047 0.29509520798678734 -0.35838934158881625 0.960443481318664 1.54454318728678
6433.883579781472 0.37173857107541625 -0.19037541651217005 0.5652460338921709 1.862575220168616
6433.981754551896 0.3999976317955985 0.0013699133723051315 -0.008816869997771759 1.9999816450431431


==> data/Kepler/orbitACEX2semiimplicit6.dat <==
6427.698569244717 0.39991944813975716 0.00894330441489019 -0.032487570941347355 1.9996763285290302
6427.7967440151415 0.36778021590951504 0.19992784759581222 -0.6015434233907457 1.8482090355110379
6427.894918785566 0.2880464313509375 0.3661151559374065 -0.9869393763908858 1.5229021732872465
6427.9930935559905 0.18036480501212224 0.4983358063502193 -1.1799260992103071 1.175398803010424
6428.091268326415 0.060427016500675265 0.5985264117484973 -1.2482209526987582 0.8755486399270507
6428.1894430968405 -0.06254663937517624 0.6721805423998612 -1.249166619172605 0.6341746897898232
6428.287617867265 -0.18375334934702992 0.7246825138796861 -1.2161984660210208 0.44275525872993826
6428.3857926376895 -0.30082069983537885 0.7603829533797158 -1.166887364484522 0.29014379833529835
6428.483967408114 -0.41263635175449837 0.7826135781891292 -1.1102630069001391 0.1669918422554355
6428.582142178539 -0.5187353204558367 0.7939031541900576 -1.0509696214517459 0.0662536289184567
6428.680316948963 -0.6189857892849183 0.7961855992590782 -0.9913954477177724 -0.01723015542653808
6428.7784917193885 -0.7134263673382822 0.7909601858491235 -0.9327487719960417 -0.08723094743995445
6428.876666489813 -0.8021802665889948 0.7794072971595323 -0.8756095304606487 -0.1465300848105473
6428.974841260238 -0.8854093020047851 0.7624707501587923 -0.8202186071225228 -0.1972051828886714
6429.073016030662 -0.9632890003790884 0.7409164779024792 -0.7666331567323861 -0.2408299706312224
6429.171190801087 -1.0359951509468392 0.7153747778399282 -0.714811722706191 -0.2786130054836402
6429.269365571512 -1.1036966733878466 0.6863711286453609 -0.664661615874563 -0.3114945118840718
6429.367540341937 -1.1665520189101346 0.654348989065159 -0.6160655281114349 -0.340214699429582
6429.465715112361 -1.2247075580185673 0.6196869073788529 -0.5688964888346225 -0.3653625645451394
6429.563889882786 -1.2782970801488107 0.5827115417821953 -0.5230261702315319 -0.38741120639530086
6429.66206465321 -1.3274419031162492 0.5437077036219161 -0.47832935193358633 -0.40674371150843586
6429.760239423635 -1.3722513014432356 0.5029262058438875 -0.4346861526850976 -0.42367235643051854
6429.85841419406 -1.4128230842428822 0.46059007442901306 -0.39198296252417386 -0.43845301299570755
6429.956588964485 -1.4492442243598975 0.41689952580180667 -0.350112623960217 -0.4512960632171775
6430.054763734909 -1.4815914823590988 0.3720360052520739 -0.3089741868835291 -0.46237474090708913
6430.152938505334 -1.5099319937956053 0.32616550526164656 -0.2684724299859561 -0.4718315507932358
6430.251113275758 -1.5343238029318735 0.27944132832760066 -0.22851726268318423 -0.4797832316512683
6430.349288046183 -1.5548163347314912 0.232006419779837 -0.18902307401946244 -0.48632460082279894
6430.447462816608 -1.5714508019532312 0.18399536772587435 -0.14990806617674837 -0.4915315256950801
6430.545637587033 -1.5842605469273587 0.13553614657000476 -0.11109359260179952 -0.4954632014744097
6430.643812357457 -1.5932713189897256 0.08675166545473141 -0.07250351000840988 -0.4981638659376817
6430.741987127882 -1.5985014891099176 0.037761172015980934 -0.0340635469643704 -0.4996640453481469
6430.840161898306 -1.5999622033057035 -0.011318445965375658 0.004299312166680898 -0.49998139756980337
6430.938336668732 -1.5976574761918143 -0.06037142377319722 0.04265743145804687 -0.4991211958831192
6431.036511439156 -1.5915842255968486 -0.10928191390308913 0.08108312059210557 -0.49707647806064087
6431.134686209581 -1.5817322486849825 -0.15793277879099232 0.11964923022618328 -0.4938278683005055
6431.232860980005 -1.5680841395043312 -0.2062043497112801 0.15842975068796428 -0.48934306326643573
6431.33103575043 -1.550615147410393 -0.25397311774773756 0.19750041839664895 -0.4835759564426327
6431.429210520854 -1.5292929754487325 -0.3011103192936625 0.23693933288088997 -0.4764653559003609
6431.52738529128 -1.5040775176185792 -0.3474803730473563 0.2768275846009366 -0.46793322776841195
6431.625560061704 -1.474920534117918 -0.3929391174772827 0.3172498893592197 -0.45788236914025116
6431.723734832129 -1.441765264410264 -0.43733178654326826 0.3582952178655856 -0.44619337706416756
6431.821909602553 -1.4045459796046982 -0.48049064606014946 0.4000573973090983 -0.43272073077804046
6431.920084372978 -1.3631874787713214 -0.522232192005438 0.4426356427769597 -0.41728773691910614
6432.018259143402 -1.3176045393493143 -0.5623537831686815 0.4861349454034052 -0.3996799939548289
6432.116433913828 -1.2677013412670464 -0.6006295407084301 0.5306661934171257 -0.37963690051590365
6432.214608684252 -1.2133709003175663 -0.6368052918579804 0.5763458184753146 -0.3568405445865519
6432.312783454677 -1.1544945729915097 -0.670592257435562 0.6232946197748913 -0.3309010391343081
6432.410958225101 -1.09094173967692 -0.7016590728344547 0.6716351817708616 -0.3013369725619877
6432.509132995526 -1.0225698486248203 -0.7296215744747738 0.721486894811372 -0.26754905419207675
6432.607307765951 -0.9492251319434011 -0.7540295549536031 0.772956877316641 -0.22878415508666675
6432.705482536376 -0.8707445280604387 -0.7743493546335138 0.8261238307630554 -0.18408561826785355
6432.8036573068 -0.786959738483256 -0.7899406607263046 0.8810095480557449 -0.13222370905950748
6432.901832077225 -0.6977050545274684 -0.800025145562211 0.9375284797111746 -0.07159707562141052
6433.000006847649 -0.6028318933089294 -0.8036434779076772 0.9953974883459141 -9.173463751865896e-5
6433.098181618074 -0.5022354450441091 -0.7995956432796759 1.0539716322836765 0.08512168094895695
6433.196356388499 -0.39590361161763665 -0.7863573229710165 1.1119389233534172 0.18787733400929513
6433.294531158924 -0.2840079245783583 -0.7619626177321681 1.1667392666485412 0.3134127540929925
6433.392705929348 -0.16707541469685683 -0.7238426601124881 1.2134329529864942 0.46885735223181735
6433.490880699773 -0.046319498243013055 -0.6686188689404546 1.242468029606706 0.6635989122540482
6433.589055470197 0.07571716384960521 -0.5918984578154229 1.2353529927733198 0.908598067098068
6433.687230240622 0.19394427926666635 -0.48830471755100685 1.1571792641510215 1.2113990015653349
6433.785405011047 0.2986983705216338 -0.35253895445892147 0.9491606332224121 1.5580396435962187
6433.883579781472 0.37383483803632944 -0.18333250411832952 0.5458467767068371 1.8722935166719057
6433.981754551896 0.3999199385106197 0.00891216777497933 -0.03239472598713955 1.9996784750101595


==> data/Kepler/orbitCERK5explicit1.dat <==
6427.698569244717 -1.4257322872428282 0.4996575384297332 -0.38791107443596456 -0.42516909579853224
6427.7967440151415 -1.4618338096324623 0.45724733349106134 -0.3476522140506241 -0.43851561505775616
6427.894918785566 -1.4940136195428277 0.4136095261658542 -0.3080040344374067 -0.4502011149437218
6427.9930935559905 -1.5223274488622789 0.36890068114990066 -0.2688812264793096 -0.4603540013203007
6428.091268326415 -1.5468228497965586 0.3232659080529973 -0.2302023787506903 -0.4690798426547306
6428.1894430968405 -1.5675395516462816 0.276840936904694 -0.19188944402625094 -0.4764646262031287
6428.287617867265 -1.5845097637713352 0.2297539113483376 -0.15386718035079544 -0.48257728097958674
6428.3857926376895 -1.597758423178729 0.18212696405242704 -0.116062583834242 -0.48747161189534693
6428.483967408114 -1.6073033863808945 0.1340776266982805 -0.07840432135711914 -0.4911877504640378
6428.582142178539 -1.6131555656758287 0.08572011807412369 -0.04082216570806627 -0.4937531978212431
6428.680316948963 -1.6153190100587433 0.03716654755239688 -0.0032464320912716574 -0.49518351257336407
6428.7784917193885 -1.6137909307509293 -0.011471932970345412 0.03439258732272559 -0.4954826770352453
6428.876666489813 -1.6085616709301942 -0.06008399806988242 0.07216519553599526 -0.4946431591091574
6428.974841260238 -1.5996146187385696 -0.10855700907843926 0.11014287509597168 -0.4926456720743357
6429.073016030662 -1.5869260620785803 -0.15677583550573068 0.14839889057942107 -0.48945861971919624
6429.171190801087 -1.5704649831353634 -0.20462160544741698 0.1870089149168449 -0.4850371983946319
6429.269365571512 -1.5501927900308914 -0.25197034917477595 0.22605168452537738 -0.47932210941575926
6429.367540341937 -1.5260629826015115 -0.29869149448619337 0.2656096865509336 -0.4722378132425923
6429.465715112361 -1.4980207491034983 -0.3446461643598667 0.30576987841896147 -0.4636902290184798
6429.563889882786 -1.466002490874281 -0.38968521627613156 0.3466244344626032 -0.4535637466027907
6429.66206465321 -1.4299352729051737 -0.4336469472557465 0.3882715051455772 -0.44171736934922556
6429.760239423635 -1.3897362004015386 -0.4763543677101595 0.43081595883951546 -0.4279797390006966
6429.85841419406 -1.3453117255243265 -0.5176119184805454 0.4743700500836453 -0.412142701046115
6429.956588964485 -1.2965568959673672 -0.5572014658315169 0.5190539146819461 -0.393952937570587
6430.054763734909 -1.2433545700914925 -0.5948773540664727 0.5649957187373735 -0.3731010066940149
6430.152938505334 -1.1855746458663885 -0.6303602180085326 0.6123311645969417 -0.34920685511861477
6430.251113275758 -1.1230733895264569 -0.6633291475659664 0.6612018440639522 -0.32180046983440114
6430.349288046183 -1.0556930163246556 -0.693411638356485 0.7117515600205427 -0.2902957393148454
6430.447462816608 -0.9832617909833944 -0.7201705319477479 0.7641190858725615 -0.2539546982763427
6430.545637587033 -0.905595117569015 -0.7430868097086227 0.8184246597359138 -0.21183796918546058
6430.643812357457 -0.8224984488316655 -0.7615365984556046 0.8747453550104669 -0.16273513709446102
6430.741987127882 -0.7337734999510935 -0.7747599868339912 0.9330704113461837 -0.10506563727839188
6430.840161898306 -0.6392304690553526 -0.7818181104760349 0.9932197704389432 -0.03673603954267174
6430.938336668732 -0.5387112875592017 -0.781533271817481 1.054693499176915 0.04506692496874831
6431.036511439156 -0.43213346692725535 -0.7724044638540909 1.116388065718715 0.14417565433538632
6431.134686209581 -0.3195732406601386 -0.7524877213715678 1.1760493819474998 0.2658630599561297
6431.232860980005 -0.2014254443115908 -0.7192288461719698 1.2291940080743233 0.41738415142144425
6431.33103575043 -0.07871620587653834 -0.6692425370963325 1.2669491406046276 0.6084675537495781
6431.429210520854 0.04627937403515521 -0.5980743551430662 1.2717813254222778 0.8509234348173451
6431.52738529128 0.16884145776671342 -0.50015330631149 1.209843642129875 1.1542941221118979
6431.625560061704 0.2797447205977813 -0.36969291289380785 1.0222937108270813 1.50875147638006
6431.723734832129 0.3630805240521692 -0.20443120625115285 0.6387852738067576 1.8437021861413339
6431.821909602553 0.39879238768341385 -0.013442468816050074 0.06763004073697387 2.0037766767023815
6431.920084372978 0.3760397385440639 0.17951725951265302 -0.5129876510734508 1.8825400354133657
6432.018259143402 0.3040422601094761 0.35001832338233035 -0.9181532103637469 1.574220480166644
6432.116433913828 0.2021978564267754 0.4876588574193193 -1.129147026464625 1.2332546725402966
6432.214608684252 0.08652858910823 0.5936241233358026 -1.211396279205987 0.9347886817273126
6432.312783454677 -0.03337298936180054 0.6730647148730785 -1.2229339295041686 0.6925863403977597
6432.410958225101 -0.15242300849191548 0.7312196742244146 -1.1981646048285375 0.4994097201136879
6432.509132995526 -0.2680514492982094 0.7723790510592472 -1.1553740441736475 0.34466035568579134
6432.607307765951 -0.3790062412166431 0.7998506513935617 -1.1040691472949486 0.21923234398609762
6432.705482536376 -0.4847211054364263 0.8161558303385841 -1.0492117698460437 0.11619115113399173
6432.8036573068 -0.5849887575170424 0.8232287159543865 -0.9934063151121699 0.030428969756975163
6432.901832077225 -0.6797901427228968 0.8225722782568404 -0.9380123034712035 -0.04180272809934327
6433.000006847649 -0.7692034268432739 0.8153720693463679 -0.8837183735233595 -0.10327660835701352
6433.098181618074 -0.8533545562189218 0.8025775310490793 -0.8308454887658101 -0.15606886724000493
6433.196356388499 -0.9323900224401653 0.784960158119216 -0.7795111072444075 -0.20175552448485173
6433.294531158924 -1.0064617744781739 0.7631554828580295 -0.7297200768598329 -0.24154928538542475
6433.392705929348 -1.075718914615928 0.7376937630829864 -0.6814158849447144 -0.2763953924867814
6433.490880699773 -1.1403032435062 0.7090227241271896 -0.6345099278267935 -0.3070394164714225
6433.589055470197 -1.2003470110310976 0.6775246497029751 -0.5888983297384763 -0.33407578121006903
6433.687230240622 -1.2559719341377362 0.6435294033343446 -0.5444715800430417 -0.3579829427248968
6433.785405011047 -1.3072889363835043 0.6073244818426251 -0.5011199677611959 -0.3791492159413081
6433.883579781472 -1.3543982884729098 0.5691628772992385 -0.4587365309737584 -0.3978919647900877
6433.981754551896 -1.3973899595543118 0.5292693017933238 -0.41721852807133347 -0.4144720212082288


==> data/Kepler/orbitCERK5explicit2.dat <==
6427.698569244717 -0.5150002080453404 -0.800856387482363 1.046524292385191 0.07401096857172755
6427.7967440151415 -0.4093952798261301 -0.7888247398434707 1.1046266450677842 0.1742981158698323
6427.894918785566 -0.2981949493748709 -0.7659144593237027 1.1599805474362495 0.29660419802884025
6427.9930935559905 -0.18186798238690072 -0.7296440624023584 1.2080393446506357 0.44779039116109287
6428.091268326415 -0.06151468375514163 -0.6767505028959234 1.2400169678244852 0.6369553443629612
6428.1894430968405 0.06054189894113503 -0.6029777758995287 1.2388956371037536 0.874988480607764
6428.287617867265 0.17962799394805834 -0.5030509238275349 1.1723509416033133 1.170462193310649
6428.3857926376895 0.2867904999105327 -0.3715283949812802 0.984641241811407 1.513919812312274
6428.483967408114 0.36671252080148686 -0.206263190749185 0.607947481985968 1.8395957985925684
6428.582142178539 0.3998213064447754 -0.015780342950312304 0.04444449766029335 1.9991397099172141
6428.680316948963 0.374770629470427 0.17688608390217936 -0.5383945837892269 1.880524873241318
6428.7784917193885 0.2999237642322763 0.3470232191858231 -0.9505852163524603 1.567481187475669
6428.876666489813 0.19471118253345315 0.4835474051011251 -1.1643798338511082 1.217018713080684
6428.974841260238 0.07565191692957077 0.587469111123464 -1.2446182187838635 0.9097620274065532
6429.073016030662 -0.0473037934095341 0.6641241352490272 -1.251696799431868 0.6613011824606773
6429.171190801087 -0.16892384418711054 0.7189990544444241 -1.221722255025769 0.4642159698326178
6429.269365571512 -0.2866104499956897 0.7565848206974142 -1.173791984185627 0.30729234712972014
6429.367540341937 -0.3991360390876978 0.7803316839197733 -1.1177256293007996 0.18088249469413184
6429.465715112361 -0.5059768089837137 0.7928577797095695 -1.0585702341800003 0.07766293798614571
6429.563889882786 -0.6069710109737585 0.796162353650294 -0.9989218512455837 -0.007736823859408687
6429.66206465321 -0.7021423409638542 0.7917923111522498 -0.9400978799152372 -0.0792399542182177
6429.760239423635 -0.791607039550134 0.7809630629109944 -0.882736402816509 -0.1397353353203021
6429.85841419406 -0.8755241995090026 0.7646445123726627 -0.8271095116877639 -0.1913770639929177
6429.956588964485 -0.9540689034262158 0.743622291636904 -0.7732910207621834 -0.23579382812998922
6430.054763734909 -1.0274177010515761 0.7185417789316185 -0.7212481401922445 -0.27423420679518073
6430.152938505334 -1.0957408843841343 0.6899401479152553 -0.6708924078980942 -0.3076679876274884
6430.251113275758 -1.1591985587526352 0.6582700341283788 -0.6221082702084855 -0.3368575338452471
6430.349288046183 -1.2179388473324295 0.6239172628621409 -0.5747691464632643 -0.36240867784769804
6430.447462816608 -1.272097290722877 0.5872143160897652 -0.5287463667113603 -0.3848074887483927
6430.545637587033 -1.3217969040208983 0.5484507022868054 -0.48391400030792614 -0.4044471772165024
6430.643812357457 -1.367148580248838 0.5078810466254483 -0.4401512974030136 -0.4216480247498413
6430.741987127882 -1.4082516591501044 0.4657314833479924 -0.3973437413906079 -0.4366723134516318
6430.840161898306 -1.4451945562457176 0.42220476993917966 -0.35538329786992473 -0.44973562464219347
6430.938336668732 -1.4780553917445098 0.3774844297882807 -0.3141682064714736 -0.461015465001164
6431.036511439156 -1.5069025853916203 0.3317381504840037 -0.2736025210979319 -0.47065789956087717
6431.134686209581 -1.5317953990498452 0.285120608236559 -0.23359552019444643 -0.4787826779319259
6431.232860980005 -1.5527844180596704 0.23777584818370975 -0.19406105811583807 -0.48548720513897703
6431.33103575043 -1.5699119677711384 0.18983932080520527 -0.15491689798570388 -0.49084961266920235
6431.429210520854 -1.5832124646132604 0.14143965314219623 -0.11608404774026632 -0.4949311163639354
6431.52738529128 -1.59271270258981 0.09270021780037102 -0.07748610962883082 -0.4977777972586129
6431.625560061704 -1.5984320767290843 0.04374055129427755 -0.0390486464883287 -0.49942190368760364
6431.723734832129 -1.6003827451175827 -0.0053223348783930785 -0.000698563918794845 -0.4998827439447281
6431.821909602553 -1.5985697309300104 -0.05437271267340385 0.037636494971369464 -0.4991672156889402
6431.920084372978 -1.5929909654677767 -0.10329493125253808 0.07602874692179835 -0.49726999900526664
6432.018259143402 -1.5836372727262142 -0.15197221364775187 0.11455086321822229 -0.4941734229292969
6432.116433913828 -1.5704922954937477 -0.20028542409353586 0.15327656692684055 -0.4898469989295042
6432.214608684252 -1.5535323625029904 -0.24811177232905232 0.19228123720687795 -0.4842465980167788
6432.312783454677 -1.532726295769557 -0.295323417984827 0.23164252384042078 -0.4773132294579438
6432.410958225101 -1.5080351570570438 -0.3417859329921504 0.2714409726430303 -0.4689713569364861
6432.509132995526 -1.479411932527243 -0.38735657235608 0.3117606582941948 -0.4591266604477258
6432.607307765951 -1.4468011552784275 -0.43188229295946423 0.3526898143898092 -0.4476631165899943
6432.705482536376 -1.410138466969371 -0.4751974453532097 0.3943214395851665 -0.4344392225380651
6432.8036573068 -1.3693501226019147 -0.5171210433412553 0.43675384096068903 -0.4192831246023717
6432.901832077225 -1.3243524476522772 -0.5574534885655774 0.48009104688516374 -0.4019863232242908
6433.000006847649 -1.2750512655173196 -0.5959725892950276 0.5244429744319161 -0.3822955011871776
6433.098181618074 -1.2213413280296734 -0.6324286599072748 0.5699251585109844 -0.3599018437087075
6433.196356388499 -1.16310580655435 -0.6665384137384716 0.6166577200463028 -0.3344269620776263
6433.294531158924 -1.1002159426699225 -0.6979772575103975 0.6647630313508529 -0.30540415699493645
6433.392705929348 -1.0325310273987707 -0.7263694460123672 0.7143611612757594 -0.2722532026370501
6433.490880699773 -0.959898997151722 -0.7512753391720169 0.7655615279207328 -0.23424600309153926
6433.589055470197 -0.8821581405049219 -0.7721746865372158 0.8184480225777275 -0.1904592238109778
6433.687230240622 -0.7991407719390874 -0.7884443952840825 0.8730527533082022 -0.13970811374818085
6433.785405011047 -0.7106803779692158 -0.7993285401562297 0.9293096198245057 -0.08045290119868423
6433.883579781472 -0.6166249326439728 -0.8038973366031811 0.9869714138189472 -0.010665006845146818
6433.981754551896 -0.5168613218316631 -0.8009902818620116 1.0454593955317322 0.07236528314720422


==> data/Kepler/orbitCERK5explicit3.dat <==
6427.698569244717 -1.5186328128926736 -0.32439410821082537 0.25606624828958413 -0.47209148364025194
6427.7967440151415 -1.4915309184984276 -0.3702998203196688 0.2961373326035603 -0.4628401532849259
6427.894918785566 -1.4604676073295115 -0.4152212517134734 0.33678232880866554 -0.45202017255573707
6427.9930935559905 -1.4253821112636484 -0.45899818721038166 0.3780921755900747 -0.4395006587043631
6428.091268326415 -1.3862044882705686 -0.5014562165090471 0.42016291306382364 -0.4251224839366076
6428.1894430968405 -1.3428550971685262 -0.5424036942741304 0.4630961572823421 -0.408692594341094
6428.287617867265 -1.2952440342637146 -0.5816280639354282 0.5069993823524422 -0.38997665108960583
6428.3857926376895 -1.243270557806688 -0.6188913548675741 0.5519858531628544 -0.3686894414012515
6428.483967408114 -1.1868225463635904 -0.6539245981584111 0.5981739459741438 -0.34448228507519385
6428.582142178539 -1.1257760709525941 -0.6864208153458699 0.645685416564004 -0.31692634006988574
6428.680316948963 -1.0599952175370417 -0.7160261050843896 0.6946418732492219 -0.28549023624092273
6428.7784917193885 -0.9893323926984916 -0.742328166146571 0.7451581886992197 -0.24950976043609627
6428.876666489813 -0.913629510589701 -0.7648413231478098 0.7973306613843909 -0.20814625595638103
6428.974841260238 -0.8327207476928509 -0.7829867205776572 0.8512160751542681 -0.16032879831797198
6429.073016030662 -0.7464380649087708 -0.7960657554452011 0.9067947416824662 -0.10467279550973016
6429.171190801087 -0.6546216291102933 -0.8032239324652897 0.9639048204663123 -0.03936408214602549
6429.269365571512 -0.5571390035384111 -0.8034010173955025 1.0221239754572087 0.038007466093933434
6429.367540341937 -0.453920298362008 -0.7952614979957838 1.0805520396718873 0.13068689359313906
6429.465715112361 -0.3450229954623346 -0.7770969574509884 1.1374026871239034 0.2430915291547772
6429.563889882786 -0.2307532731954383 -0.7466898333066969 1.1892176401358667 0.3812588235914559
6429.66206465321 -0.1118973467538129 -0.7011300822631292 1.229324042928099 0.5533291819901691
6429.760239423635 0.009830334104892424 -0.6365974560290761 1.2447964779028085 0.7696309008882789
6429.85841419406 0.1309201757282173 -0.5482141225918011 1.210756545599962 1.040681177854045
6429.956588964485 0.2444860392076551 -0.43039029500006704 1.081824447264388 1.3677396798908443
6430.054763734909 0.33801079336012446 -0.2789193112325394 0.7905262249099851 1.714462914264074
6430.152938505334 0.3928259990535404 -0.09686237673424625 0.2942037880999319 1.9639808049857035
6430.251113275758 0.39210232995922284 0.09830083170999171 -0.3090290314697049 1.96280952797219
6430.349288046183 0.3358088508536835 0.2801014085512656 -0.8057292928747553 1.710241075227245
6430.447462816608 0.2408170236766899 0.4309854431703368 -1.0962685802502348 1.3600541818294336
6430.545637587033 0.1259200764379609 0.5479137656758322 -1.2233019959293867 1.0303043050926863
6430.643812357457 0.0037108638672486566 0.6351906829525009 -1.2550381270273958 0.7576335491359805
6430.741987127882 -0.11891098058207727 0.6985015906834001 -1.2373309389010871 0.5405525100330342
6430.840161898306 -0.238453095384687 0.7427924244383899 -1.1952358786850898 0.3682575642917113
6430.938336668732 -0.3532274319165158 0.7719268323159092 -1.1417095048736767 0.23020919151391991
6431.036511439156 -0.46247411150572926 0.7888413800576604 -1.0834021937583815 0.11813089710886111
6431.134686209581 -0.565910206231324 0.7957695264456502 -1.0237356922116136 0.025901047260298043
6431.232860980005 -0.6634978569879899 0.7944290466797491 -0.9644602420949894 -0.05094932704904376
6431.33103575043 -0.7553232563973966 0.7861607977119384 -0.9064447670468265 -0.11569703185564348
6431.429210520854 -0.8415323486891116 0.7720278844934408 -0.850085865781366 -0.1707718159937201
6431.52738529128 -0.9222961970553689 0.75288614267232 -0.7955245882212613 -0.21799998960757036
6431.625560061704 -0.9977922377835194 0.7294345700913568 -0.7427639308457902 -0.2587736220495808
6431.723734832129 -1.0681942203444212 0.7022518386960265 -0.6917337041113975 -0.2941681656904148
6431.821909602553 -1.133666973162399 0.6718230951069013 -0.6423268053301641 -0.3250249202772185
6431.920084372978 -1.194363876299486 0.6385599162756663 -0.5944196112555468 -0.35200952670029123
6432.018259143402 -1.2504258541977458 0.6028153805727297 -0.5478833880398849 -0.37565399447909964
6432.116433913828 -1.3019812125364876 0.5648956076818925 -0.5025905471181408 -0.39638729230597336
6432.214608684252 -1.3491459294954897 0.5250687128245172 -0.4584179150969344 -0.41455789411421623
6432.312783454677 -1.3920241751035112 0.4835718445019773 -0.4152482664333656 -0.43045059172918154
6432.410958225101 -1.430708927073354 0.44061678570552393 -0.3729708480552626 -0.444299166475739
6432.509132995526 -1.4652826070999503 0.3963944674286996 -0.3314813258928803 -0.45629602994024265
6432.607307765951 -1.49581769446473 0.351078651403099 -0.2906814082537025 -0.4665996169086344
6432.705482536376 -1.522377293285148 0.3048289738142685 -0.25047829716005043 -0.4753400887584556
6432.8036573068 -1.5450156412713856 0.2577934950763274 -0.21078405650804824 -0.4826237492022324
6432.901832077225 -1.563778554573878 0.21011086700934567 -0.17151494824066574 -0.48853646399334977
6433.000006847649 -1.5787038071135722 0.16191220421860744 -0.13259076480454968 -0.49314629730003556
6433.098181618074 -1.5898214448191201 0.11332272855364081 -0.09393417216856866 -0.49650552008706955
6433.196356388499 -1.5971540361435734 0.06446324246111448 -0.055470069149237515 -0.49865210334137616
6433.294531158924 -1.600716860522064 0.015451477620028208 -0.017124963619546116 -0.49961077672857346
6433.392705929348 -1.6005180363242435 -0.03359664137814986 0.021173636896450763 -0.4993937080210803
6433.490880699773 -1.5965585895157397 -0.08256578293316646 0.059497824485064105 -0.4980008380273698
6433.589055470197 -1.5888324637782758 -0.1313400110722745 0.09791988506108422 -0.49541988797239933
6433.687230240622 -1.5773264723224698 -0.17980157282041215 0.1365128928469148 -0.4916260398610675
6433.785405011047 -1.5620201911204867 -0.22782963755908478 0.17535131003429807 -0.48658127398739365
6433.883579781472 -1.5428857928477275 -0.27529895322459347 0.21451159550492346 -0.48023333012578123
6433.981754551896 -1.5198878205288313 -0.3220783799415838 0.25407282454135927 -0.47251423860658326


==> data/Kepler/orbitCERK5explicit4.dat <==
6427.698569244717 -1.2672922101925304 -0.6015345540645458 0.5314677278741721 -0.37900003917851516
6427.7967440151415 -1.2128838497377463 -0.6376461987835406 0.5771319440819588 -0.35617096373496504
6427.894918785566 -1.1539310277635657 -0.6713656905186474 0.6240671312105246 -0.3301954192733674
6427.9930935559905 -1.0903029477353208 -0.7023612880409899 0.6723958833508641 -0.30059091555888523
6428.091268326415 -1.0218568821084164 -0.7302483303585589 0.7222375521795908 -0.26675676229361045
6428.1894430968405 -0.9484388952655869 -0.7545759544838191 0.7736991195660209 -0.22793798256209796
6428.287617867265 -0.8698857795190589 -0.774809634484712 0.8268589638706515 -0.1831754377237354
6428.3857926376895 -0.786029137281555 -0.7903079058254407 0.8817382078265112 -0.13123600461325655
6428.483967408114 -0.6967032548728072 -0.8002908959818906 0.9382499895593068 -0.07051362952170395
6428.582142178539 -0.6017597258716576 -0.8037971789892807 0.9961086631347809 0.0011122934381616323
6428.680316948963 -0.5010942623505731 -0.7996238658808241 1.0546645177635166 0.086480572932596
6428.7784917193885 -0.3946959466029699 -0.7862426476368573 1.11259643749197 0.18943890710930064
6428.876666489813 -0.28273876057411135 -0.761682040397415 1.1673266026781617 0.3152440378426206
6428.974841260238 -0.16575467572118563 -0.7233653755875631 1.2138802765845313 0.47105134048318753
6429.073016030662 -0.044967008766821234 -0.6679034808674864 1.242635437694874 0.6662781249465972
6429.171190801087 0.07706179415772711 -0.5908906321815074 1.2349622303942343 0.9118965854638649
6429.269365571512 0.19520291613177562 -0.48693990287551026 1.1557034293627806 1.2153603493972538
6429.367540341937 0.2997257453044677 -0.35076508239728704 0.9457731489877303 1.5622808877849224
6429.465715112361 0.3744066813610103 -0.18118044605940015 0.539948148059517 1.8754258100663164
6429.563889882786 0.39982657905512864 0.011233581774970358 -0.03965009821643184 1.9997534662875442
6429.66206465321 0.3670288900063941 0.20206569432996405 -0.6074013258322264 1.845263541371514
6429.760239423635 0.2868413333343363 0.3678931375736584 -0.9903230526061505 1.5188429781055295
6429.85841419406 0.17892928069475797 0.49972237021109434 -1.1813816513164752 1.171620208086266
6429.956588964485 0.05890926117470455 0.5995755163804477 -1.2485555868838736 0.872471292961351
6430.054763734909 -0.06406542644011652 0.6729619874209716 -1.248919542559634 0.6317819101316926
6430.152938505334 -0.18523226107152543 0.7252576044418955 -1.2156687094908278 0.4409219839338211
6430.251113275758 -0.3022405790838473 0.7608003434990726 -1.1662332126269535 0.2887455715942059
6430.349288046183 -0.41398951660268024 0.7829108638950489 -1.1095679599384691 0.16592886368071239
6430.447462816608 -0.5200201588433803 0.794109368911288 -1.0502779976344365 0.06545053553022097
6430.545637587033 -0.6202039143324891 0.796323366251831 -0.9907307796610225 -0.017829507740238337
6430.643812357457 -0.7145810955641987 0.7910473479421475 -0.9321233548814906 -0.08766855512274854
6430.741987127882 -0.8032757885238383 0.7794581035467116 -0.8750294792451426 -0.14683771532185097
6430.840161898306 -0.8864502235178611 0.7624967138488967 -0.8196866008552561 -0.19740720439725104
6430.938336668732 -0.9642800873402202 0.7409269981336863 -0.7661499630015838 -0.2409453548231486
6431.036511439156 -1.0369411879168644 0.7153775963982001 -0.7143770618377676 -0.2786567434562548
6431.134686209581 -1.1046023874500805 0.6863726684152567 -0.6642746587918212 -0.3114786223473166
6431.232860980005 -1.1674220412351295 0.6543546083023746 -0.6157251863325329 -0.3401489545763803
6431.33103575043 -1.2255464074704183 0.6197010929431687 -0.56860158424234 -0.3652550193671013
6431.429210520854 -1.2791091597895763 0.5827380575756523 -0.5227755342156516 -0.38726858990257884
6431.52738529128 -1.3282315042074173 0.5437497057026421 -0.4781218825724697 -0.40657171987766727
6431.625560061704 -1.373022611724767 0.5029863324044075 -0.4345208468427464 -0.42347587572720075
6431.723734832129 -1.413580198564341 0.460670516549598 -0.39185893295784346 -0.4382362907806562
6431.821909602553 -1.4499911565171837 0.41700208328900573 -0.3500291075594427 -0.4510628426913818
6431.920084372978 -1.4823321774651361 0.3721621307338994 -0.30893054779349477 -0.4621283673784232
6432.018259143402 -1.510670340805742 0.3263163388896392 -0.2684681599370757 -0.47157505757411755
6432.116433913828 -1.535063647126277 0.27961772483499564 -0.22855197997373236 -0.4795194106324527
6432.214608684252 -1.5555614900702501 0.2322089691980738 -0.18909652205819102 -0.486056061660324
6432.312783454677 -1.5722050632911742 0.18422441072304574 -0.15002011215733646 -0.4912607466258053
6432.410958225101 -1.5850277021206922 0.1357917851124959 -0.1112442266724823 -0.49519257412764317
6432.509132995526 -1.594055160955405 0.08703376928433403 -0.0726928451705192 -0.4978957360604757
6432.607307765951 -1.5993058279173515 0.038069381262400115 -0.03429181985318097 -0.4994007510595945
6432.705482536376 -1.6007908783928106 -0.010984721865246301 0.004031739515311938 -0.49972530657222924
6432.8036573068 -1.59851436880594 -0.060013010812767435 0.04235006878368791 -0.49887474296520323
6432.901832077225 -1.5924732715669039 -0.10889988199383 0.08073534547963429 -0.49684220421867237
6433.000006847649 -1.582657451634959 -0.15752845422705408 0.11926028304152869 -0.4936084628766899
6433.098181618074 -1.5690495846199009 -0.2057793319819778 0.1579987283772194 -0.4891414106626467
6433.196356388499 -1.5516250158688187 -0.2535293012337526 0.19702626718428562 -0.4833951892275821
6433.294531158924 -1.530351559616029 -0.3006499205789464 0.2364208399643362 -0.47630891651097973
6433.392705929348 -1.5051892371037885 -0.34700596481989676 0.2762633690391878 -0.4678049415481523
6433.490880699773 -1.4760899527475821 -0.3924536702961721 0.31663839251639564 -0.45778653221135923
6433.589055470197 -1.442997108138829 -0.43683872014135333 0.3576346940342176 -0.4461348635759675
6433.687230240622 -1.4058451552960143 -0.4799938923647305 0.39934590556317123 -0.4327051255234525
6433.785405011047 -1.3645590936523488 -0.5217362727415534 0.4418710417903502 -0.41732150133546503
6433.883579781472 -1.3190539207166456 -0.5618639058282069 0.4853148940790391 -0.3997706763721519
6433.981754551896 -1.2692340556660162 -0.6001517179214463 0.529788161980538 -0.37979340555912655


==> data/Kepler/orbitCERK5explicit5.dat <==
6427.698569244717 0.3994447495069019 0.025285742005545814 -0.08355294892054077 1.997491023914605
6427.7967440151415 0.3626914218162113 0.21494649339736407 -0.6418776785132593 1.8253275484113067
6427.894918785566 0.2798737845206959 0.37844461997028234 -1.0096096669029757 1.4932397259227328
6427.9930935559905 0.17066306986154162 0.507831465280254 -1.1894654778619747 1.1481804683117032
6428.091268326415 0.05019279330508852 0.6055870238195618 -1.2503136011528146 0.8532361842565264
6428.1894430968405 -0.07277686210562963 0.6772821404156132 -1.247430487198088 0.6164375474726609
6428.287617867265 -0.1937095077720925 0.7282292754489427 -1.2125788268267457 0.4286593953994392
6428.3857926376895 -0.31037255574297373 0.7626884370537225 -1.1623873649543817 0.27882427433324886
6428.483967408114 -0.42172556916100684 0.7839158669670248 -1.105398390279036 0.15777876022992282
6428.582142178539 -0.527340593620059 0.794383549172892 -1.0460064273518963 0.05865336101866471
6428.680316948963 -0.6271048844858986 0.7959838294834588 -0.9864700151965178 -0.023577905385720757
6428.7784917193885 -0.7210667162729962 0.7901855774073551 -0.9279287877775401 -0.09259067646645121
6428.876666489813 -0.8093539490825692 0.7781467389550322 -0.8709257520299363 -0.15109825104903746
6428.974841260238 -0.892130334201893 0.7607943576362808 -0.8156817478086562 -0.20112972484100042
6429.073016030662 -0.9695718626539642 0.7388816509515379 -0.7622430744709783 -0.24422385573402264
6429.171190801087 -1.041853996240641 0.7130291437344604 -0.7105625115142022 -0.2815636566196238
6429.269365571512 -1.1091449148787866 0.6837547062094822 -0.6605444620566988 -0.31407042554601877
6429.367540341937 -1.1716021311047191 0.6514958030810502 -0.6120703204219718 -0.3424701478447638
6429.465715112361 -1.229370997990661 0.6166262100263401 -0.5650127214050599 -0.36734097983562647
6429.563889882786 -1.2825842756306083 0.579468749514695 -0.5192434384352184 -0.3891476478540918
6429.66206465321 -1.3313622766218889 0.5403051253403354 -0.47463761174747465 -0.4082666868651073
6429.760239423635 -1.3758133124777219 0.499383616151038 -0.4310758420935963 -0.4250051819072481
6429.85841419406 -1.4160342791335714 0.4569251706037515 -0.38844504266796 -0.43961483968433135
6429.956588964485 -1.4521112876511735 0.41312829662375317 -0.3466385741454181 -0.4523026588283458
6430.054763734909 -1.484120286321547 0.36817303243000155 -0.305555973727208 -0.463239089790907
6430.152938505334 -1.5121276441531657 0.3222242129807207 -0.26510246274389493 -0.4725643171369591
6430.251113275758 -1.5361906798298575 0.27543419267394487 -0.22518834185754025 -0.4803931182180335
6430.349288046183 -1.556358128505696 0.22794514708312316 -0.18572833734292707 -0.48681862673495296
6430.447462816608 -1.5726705435653727 0.1798910488817973 -0.14664093423915545 -0.49191524041450685
6430.545637587033 -1.585160633095034 0.13139939295932468 -0.10784771526508774 -0.4957408475050534
6430.643812357457 -1.5938535321152585 0.08259273102265512 -0.06927271407125021 -0.4983384993384248
6430.741987127882 -1.5987670121356155 0.03359006531736341 -0.03084178512228212 -0.4997376205279923
6430.840161898306 -1.599911629614338 -0.015491856480234358 0.00751801126719831 -0.4999548207805122
6430.938336668732 -1.5972908146437863 -0.06453730830559462 0.04587901241265788 -0.4989943501359071
6431.036511439156 -1.5909009007581816 -0.11343038095362054 0.08431355008781366 -0.4968482207266007
6431.134686209581 -1.5807310962591234 -0.16205377323196812 0.12289454596815136 -0.4934960012885182
6431.232860980005 -1.566763396940747 -0.2102875465305647 0.16169611078835175 -0.48890427429854866
6431.33103575043 -1.5489724396293434 -0.25800780849363525 0.20079415151477245 -0.4830257284554611
6431.429210520854 -1.5273252956009813 -0.3050852878762524 0.240266989229602 -0.47579783986871144
6431.52738529128 -1.5017812028007511 -0.3513837569895226 0.2801959876401484 -0.4671410721224441
6431.625560061704 -1.472291236003512 -0.39675824991075137 0.32066618751588544 -0.45695649623095447
6431.723734832129 -1.4387979148564958 -0.4410530131404982 0.36176693483800915 -0.44512269355007544
6431.821909602553 -1.4012347514940577 -0.4840991095790713 0.40359247824794653 -0.43149175397109335
6431.920084372978 -1.3595257427052354 -0.5257115750519321 0.4462424915818039 -0.4158841124776561
6432.018259143402 -1.3135848174296763 -0.5656859969351918 0.4898224450246731 -0.3980818710193724
6432.116433913828 -1.2633152602452349 -0.6037943435102298 0.5344436955513436 -0.3778201172119163
6432.214608684252 -1.2086091481369472 -0.6397798157951481 0.5802230799140855 -0.3547755578993425
6432.312783454677 -1.1493468656686432 -0.6733504137641432 0.6272816473438824 -0.328551505636831
6432.410958225101 -1.085396810369913 -0.7041707955894551 0.6757419216985247 -0.2986578459485127
6432.509132995526 -1.0166154790490383 -0.7318518459640456 0.7257226571867126 -0.2644840052322911
6432.607307765951 -0.9428482605673392 -0.7559371335116717 0.77732930659401 -0.225262028962084
6432.705482536376 -0.8639314944222827 -0.7758850907810776 0.8306370896860258 -0.18001550732548272
6432.8036573068 -0.77969676727877 -0.7910452370066922 0.8856611176224717 -0.1274880126150915
6432.901832077225 -0.6899791636993173 -0.8006259995666462 0.9423034772200836 -0.06604161263551372
6433.000006847649 -0.594632560532751 -0.803650556220262 1.0002584336680769 0.006488454950801081
6433.098181618074 -0.49355765429106946 -0.7988954748480676 1.0588396548936188 0.0930027292354979
6433.196356388499 -0.38675346586884446 -0.7848046960697183 1.116658447534742 0.19743531802509984
6433.294531158924 -0.27441314597098093 -0.7593689668398267 1.1710100253892173 0.3251618023732114
6433.392705929348 -0.15710536598701744 -0.7199604590257994 1.2166764443186733 0.48349036877432183
6433.490880699773 -0.03612398638527428 -0.6631231884125434 1.2435642734876602 0.681993005097755
6433.589055470197 0.08583276960050168 -0.584374895227717 1.232145673695244 0.9316371987214932
6433.687230240622 0.2033817954608725 -0.47828080415123897 1.1457310415904216 1.2391415638556635
6433.785405011047 0.3063710473206059 -0.3396703310640142 0.923624363662531 1.5872002621290604
6433.883579781472 0.37813026146053214 -0.16792791734943263 0.502759513997537 1.8923971837718976
6433.981754551896 0.3994454227682549 0.025268401067317953 -0.08350335517996654 1.9974944216442232


==> data/Kepler/orbitCERK5explicit6.dat <==
6427.698569244717 0.3996424335776857 -0.022957586402304553 0.06714774591570716 1.9979321081438153
6427.7967440151415 0.3767254548108138 0.1701062228159818 -0.5189562285296775 1.8892334114124996
6427.894918785566 0.3034158559864857 0.3413580724278302 -0.9388230260989796 1.5804222884169845
6427.9930935559905 0.1990268974669258 0.4791530382226977 -1.158919125445804 1.229483969768888
6428.091268326415 0.08030172897846104 0.5842032447875638 -1.2428993372692336 0.9202065156404214
6428.1894430968405 -0.042593300205642226 0.6617809628277002 -1.251962314801568 0.6697021826317462
6428.287617867265 -0.16429469323300583 0.7173951568211154 -1.2229987730359348 0.47094276176190186
6428.3857926376895 -0.2821341076342362 0.7555749098073727 -1.1755683876555447 0.3127235456035313
6428.483967408114 -0.39484704727453657 0.7798040993824841 -1.1197342694124959 0.1853208071627483
6428.582142178539 -0.5018902898204037 0.7927267131155841 -1.0606694989812595 0.08133459932808101
6428.680316948963 -0.6030917697694704 0.7963611267132117 -1.0010362386826046 -0.00466538132863438
6428.7784917193885 -0.6984696860753461 0.792268327446831 -0.9421873172215408 -0.07664588902097076
6428.876666489813 -0.7881373905449487 0.781674169330097 -0.8847802077353436 -0.1375269938709412
6428.974841260238 -0.87225252597121 0.7655563972685524 -0.829097790881071 -0.18948512880018537
6429.073016030662 -0.9509895294508202 0.7447066141056227 -0.7752199401208193 -0.23416512622828767
6429.171190801087 -1.0245247573604235 0.7197748087867064 -0.7231172661649736 -0.2728273826550166
6429.269365571512 -1.093028560670489 0.6913017636697272 -0.6727031859480312 -0.3064504562649123
6429.367540341937 -1.1566612409721917 0.6597429743525722 -0.6238631427070179 -0.3358033111883594
6429.465715112361 -1.2155711880458486 0.6254865590365966 -0.5764710377537848 -0.3614968160916341
6429.563889882786 -1.2698942403421825 0.5888668571517769 -0.5303983827515094 -0.3840209332546451
6429.66206465321 -1.3197537193467346 0.5501748959755358 -0.4855192554907371 -0.40377192070366313
6429.760239423635 -1.3652608200596947 0.5096665528684753 -0.4417128175284958 -0.42107247383504637
6429.85841419406 -1.4065151727059906 0.4675690018979122 -0.39886441249916715 -0.43618680883123356
6429.956588964485 -1.443605468239555 0.42408586931014064 -0.3568658427108148 -0.4493320738512322
6430.054763734909 -1.4766100858255573 0.379401407946938 -0.31561517751863655 -0.46068705869623866
6430.152938505334 -1.505597687524897 0.33368392017162074 -0.275016303316937 -0.47039889053134276
6430.251113275758 -1.5306277614470447 0.28708860154145655 -0.234978339378411 -0.4785882077971391
6430.349288046183 -1.551751104091826 0.2397599362495598 -0.19541499221860018 -0.485353167745555
6430.447462816608 -1.5690102380737931 0.19183374548923826 -0.15624388988139543 -0.4907725460987069
6430.545637587033 -1.5824397644737955 0.1434389681232851 -0.11738591846438134 -0.4949081175572316
6430.643812357457 -1.592066650634575 0.09469923714608394 -0.07876457154846465 -0.49780645480168595
6430.741987127882 -1.5979104548867604 0.04573430387436046 -0.04030531609494509 -0.4995002454519235
6430.840161898306 -1.5999834898131728 -0.003338646464782269 -0.001934974088927871 -0.5000091971498948
6430.938336668732 -1.5982909254535589 -0.05240374978545936 0.03641888331073546 -0.4993405776393355
6431.036511439156 -1.5928308334584742 -0.10134525449573854 0.07482853373566459 -0.4974894173065646
6431.134686209581 -1.5835941727125995 -0.15004631665351773 0.11336669890431214 -0.49443838446133975
6431.232860980005 -1.570564716431796 -0.19838776663223015 0.15210714244579482 -0.4901573272768533
6431.33103575043 -1.5537189202538495 -0.2462468135888203 0.19112527481485841 -0.4846024594704088
6431.429210520854 -1.5330257304554031 -0.2934956508808186 0.2304987684825608 -0.47771514813361976
6431.52738529128 -1.5084463312243417 -0.33999992044755156 0.27030818414266433 -0.469420240043019
6431.625560061704 -1.4799338300279365 -0.385616986625578 0.31063760459389583 -0.4596238353246129
6431.723734832129 -1.4474328807458758 -0.43019395925960147 0.35157526628895563 -0.4482103818750241
6431.821909602553 -1.4108792457088155 -0.47356539134130327 0.39321416771282636 -0.4350389167982536
6431.920084372978 -1.370199300621796 -0.515550556372947 0.4356526161839575 -0.41993821707549006
6432.018259143402 -1.3253094914117944 -0.5559501832014747 0.4789946460840332 -0.402700533132601
6432.116433913828 -1.2761157607230855 -0.5945424882792252 0.5233501947434166 -0.38307345463628384
6432.214608684252 -1.2225129764239169 -0.6310782928934628 0.5688348450485256 -0.36074928082865687
6432.312783454677 -1.1643844190046113 -0.6652749395248461 0.6155688152377798 -0.3353510123428819
6432.410958225101 -1.1016014258350255 -0.6968086176612335 0.6636746592978924 -0.3064137084083312
6432.509132995526 -1.03402335952919 -0.7253045607929429 0.7132727695132017 -0.2733594019689569
6432.607307765951 -0.9614981856897667 -0.7503243611641804 0.7644731245912555 -0.23546294161921555
6432.705482536376 -0.8838641491844033 -0.771349333838299 0.8173605748822126 -0.19180488903811932
6432.8036573068 -0.8009533963777442 -0.7877583958899539 0.8719688638959111 -0.14120572685380278
6432.901832077225 -0.7125990331186498 -0.7987982335697473 0.9282346929184089 -0.08213281837142614
6433.000006847649 -0.6186482866745776 -0.8035425000650743 0.9859157059540511 -0.01256744575535948
6433.098181618074 -0.5189866565250993 -0.8008352792649729 1.0444417080165582 0.07018632648312492
6433.196356388499 -0.41358222094484864 -0.7892119575466456 1.1026391328758027 0.16977516191065095
6433.294531158924 -0.3025677545746974 -0.7667881636490474 1.1582085960989081 0.2911765751406376
6433.392705929348 -0.18639548878825768 -0.7311061168845713 1.2067109351653031 0.44117884260654433
6433.490880699773 -0.06613425163652673 -0.6789341811837766 1.2395682456845791 0.6288005213040353
6433.589055470197 0.05595330878219751 -0.6060539122687381 1.2401631654743854 0.8649043777056079
6433.687230240622 0.17530760156203534 -0.5072198244582267 1.1768823755523017 1.1583178724437344
6433.785405011047 0.28317254330882535 -0.376957091805466 0.9948774173456315 1.5007595619577963
6433.883579781472 0.364473833451604 -0.21288795770318306 0.625909671868546 1.829353185481665
6433.981754551896 0.3996407249430845 -0.023010053090625177 0.06730690622287949 1.997922670739646


==> data/Kepler/orbitCERK5semiimplicit1.dat <==
6427.698569244717 -1.4257322872428282 0.4996575384297332 -0.38791107443596456 -0.42516909579853224
6427.7967440151415 -1.4618338096324623 0.45724733349106134 -0.3476522140506241 -0.43851561505775616
6427.894918785566 -1.4940136195428277 0.4136095261658542 -0.3080040344374067 -0.4502011149437218
6427.9930935559905 -1.5223274488622789 0.36890068114990066 -0.2688812264793096 -0.4603540013203007
6428.091268326415 -1.5468228497965586 0.3232659080529973 -0.2302023787506903 -0.4690798426547306
6428.1894430968405 -1.5675395516462816 0.276840936904694 -0.19188944402625094 -0.4764646262031287
6428.287617867265 -1.5845097637713352 0.2297539113483376 -0.15386718035079544 -0.48257728097958674
6428.3857926376895 -1.597758423178729 0.18212696405242704 -0.116062583834242 -0.48747161189534693
6428.483967408114 -1.6073033863808945 0.1340776266982805 -0.07840432135711914 -0.4911877504640378
6428.582142178539 -1.6131555656758287 0.08572011807412369 -0.04082216570806627 -0.4937531978212431
6428.680316948963 -1.6153190100587433 0.03716654755239688 -0.0032464320912716574 -0.49518351257336407
6428.7784917193885 -1.6137909307509293 -0.011471932970345412 0.03439258732272559 -0.4954826770352453
6428.876666489813 -1.6085616709301942 -0.06008399806988242 0.07216519553599526 -0.4946431591091574
6428.974841260238 -1.5996146187385696 -0.10855700907843926 0.11014287509597168 -0.4926456720743357
6429.073016030662 -1.5869260620785803 -0.15677583550573068 0.14839889057942107 -0.48945861971919624
6429.171190801087 -1.5704649831353634 -0.20462160544741698 0.1870089149168449 -0.4850371983946319
6429.269365571512 -1.5501927900308914 -0.25197034917477595 0.22605168452537738 -0.47932210941575926
6429.367540341937 -1.5260629826015115 -0.29869149448619337 0.2656096865509336 -0.4722378132425923
6429.465715112361 -1.4980207491034983 -0.3446461643598667 0.30576987841896147 -0.4636902290184798
6429.563889882786 -1.466002490874281 -0.38968521627613156 0.3466244344626032 -0.4535637466027907
6429.66206465321 -1.4299352729051737 -0.4336469472557465 0.3882715051455772 -0.44171736934922556
6429.760239423635 -1.3897362004015386 -0.4763543677101595 0.43081595883951546 -0.4279797390006966
6429.85841419406 -1.3453117255243265 -0.5176119184805454 0.4743700500836453 -0.412142701046115
6429.956588964485 -1.2965568959673672 -0.5572014658315169 0.5190539146819461 -0.393952937570587
6430.054763734909 -1.2433545700914925 -0.5948773540664727 0.5649957187373735 -0.3731010066940149
6430.152938505334 -1.1855746458663885 -0.6303602180085326 0.6123311645969417 -0.34920685511861477
6430.251113275758 -1.1230733895264569 -0.6633291475659664 0.6612018440639522 -0.32180046983440114
6430.349288046183 -1.0556930163246556 -0.693411638356485 0.7117515600205427 -0.2902957393148454
6430.447462816608 -0.9832617909833944 -0.7201705319477479 0.7641190858725615 -0.2539546982763427
6430.545637587033 -0.905595117569015 -0.7430868097086227 0.8184246597359138 -0.21183796918546058
6430.643812357457 -0.8224984488316655 -0.7615365984556046 0.8747453550104669 -0.16273513709446102
6430.741987127882 -0.7337734999510935 -0.7747599868339912 0.9330704113461837 -0.10506563727839188
6430.840161898306 -0.6392304690553526 -0.7818181104760349 0.9932197704389432 -0.03673603954267174
6430.938336668732 -0.5387112875592017 -0.781533271817481 1.054693499176915 0.04506692496874831
6431.036511439156 -0.43213346692725535 -0.7724044638540909 1.116388065718715 0.14417565433538632
6431.134686209581 -0.3195732406601386 -0.7524877213715678 1.1760493819474998 0.2658630599561297
6431.232860980005 -0.2014254443115908 -0.7192288461719698 1.2291940080743233 0.41738415142144425
6431.33103575043 -0.07871620587653834 -0.6692425370963325 1.2669491406046276 0.6084675537495781
6431.429210520854 0.04627937403515521 -0.5980743551430662 1.2717813254222778 0.8509234348173451
6431.52738529128 0.16884145776671342 -0.50015330631149 1.209843642129875 1.1542941221118979
6431.625560061704 0.2797447205977813 -0.36969291289380785 1.0222937108270813 1.50875147638006
6431.723734832129 0.3630805240521692 -0.20443120625115285 0.6387852738067576 1.8437021861413339
6431.821909602553 0.39879238768341385 -0.013442468816050074 0.06763004073697387 2.0037766767023815
6431.920084372978 0.3760397385440639 0.17951725951265302 -0.5129876510734508 1.8825400354133657
6432.018259143402 0.3040422601094761 0.35001832338233035 -0.9181532103637469 1.574220480166644
6432.116433913828 0.2021978564267754 0.4876588574193193 -1.129147026464625 1.2332546725402966
6432.214608684252 0.08652858910823 0.5936241233358026 -1.211396279205987 0.9347886817273126
6432.312783454677 -0.03337298936180054 0.6730647148730785 -1.2229339295041686 0.6925863403977597
6432.410958225101 -0.15242300849191548 0.7312196742244146 -1.1981646048285375 0.4994097201136879
6432.509132995526 -0.2680514492982094 0.7723790510592472 -1.1553740441736475 0.34466035568579134
6432.607307765951 -0.3790062412166431 0.7998506513935617 -1.1040691472949486 0.21923234398609762
6432.705482536376 -0.4847211054364263 0.8161558303385841 -1.0492117698460437 0.11619115113399173
6432.8036573068 -0.5849887575170424 0.8232287159543865 -0.9934063151121699 0.030428969756975163
6432.901832077225 -0.6797901427228968 0.8225722782568404 -0.9380123034712035 -0.04180272809934327
6433.000006847649 -0.7692034268432739 0.8153720693463679 -0.8837183735233595 -0.10327660835701352
6433.098181618074 -0.8533545562189218 0.8025775310490793 -0.8308454887658101 -0.15606886724000493
6433.196356388499 -0.9323900224401653 0.784960158119216 -0.7795111072444075 -0.20175552448485173
6433.294531158924 -1.0064617744781739 0.7631554828580295 -0.7297200768598329 -0.24154928538542475
6433.392705929348 -1.075718914615928 0.7376937630829864 -0.6814158849447144 -0.2763953924867814
6433.490880699773 -1.1403032435062 0.7090227241271896 -0.6345099278267935 -0.3070394164714225
6433.589055470197 -1.2003470110310976 0.6775246497029751 -0.5888983297384763 -0.33407578121006903
6433.687230240622 -1.2559719341377362 0.6435294033343446 -0.5444715800430417 -0.3579829427248968
6433.785405011047 -1.3072889363835043 0.6073244818426251 -0.5011199677611959 -0.3791492159413081
6433.883579781472 -1.3543982884729098 0.5691628772992385 -0.4587365309737584 -0.3978919647900877
6433.981754551896 -1.3973899595543118 0.5292693017933238 -0.41721852807133347 -0.4144720212082288


==> data/Kepler/orbitCERK5semiimplicit2.dat <==
6427.698569244717 -1.5786001403607348 -0.17610864751003752 0.13316216285620405 -0.4919225405760362
6427.7967440151415 -1.5636244651635052 -0.22417068750155209 0.17196569918788607 -0.48697775453826797
6427.894918785566 -1.544824481965298 -0.2716840651150709 0.21108321941217878 -0.4807355538072465
6427.9930935559905 -1.5221655231736084 -0.31851827942221667 0.25059347526731807 -0.4731294898349489
6428.091268326415 -1.4956050389246003 -0.3645354663169181 0.29057839651209205 -0.46407564207256646
6428.1894430968405 -1.465092254086595 -0.40958856440069785 0.3311237220464904 -0.4534700857197703
6428.287617867265 -1.4305677636812366 -0.45351919665711315 0.37231961996253515 -0.4411856055185098
6428.3857926376895 -1.3919630690561862 -0.49615518451751234 0.41426126826207704 -0.4270674540310183
6428.483967408114 -1.3492000609179482 -0.5373075876740607 0.45704934581809736 -0.4109278783854468
6428.582142178539 -1.3021904619124745 -0.5767671310931018 0.5007903470275761 -0.392539035737616
6428.680316948963 -1.2508352526082038 -0.6142998366241089 0.5455965742977603 -0.37162377105777866
6428.7784917193885 -1.1950241234706562 -0.6496416152352981 0.5915855642555958 -0.3478435207482858
6428.876666489813 -1.1346350267649856 -0.6824914895759795 0.6388785389180661 -0.32078230067819846
6428.974841260238 -1.0695339549614045 -0.7125029937625099 0.6875971933150329 -0.2899252892551569
6429.073016030662 -0.9995751613413202 -0.7392731205708483 0.7378576480824268 -0.2546298505692706
6429.171190801087 -0.9246021912355769 -0.7623279289799577 0.7897595462833806 -0.21408584423229332
6429.269365571512 -0.8444503581609606 -0.7811035465335586 0.8433667492809733 -0.1672605615513142
6429.367540341937 -0.7589517704999391 -0.7949207394136744 0.8986732869232223 -0.11282135386722736
6429.465715112361 -0.6679448683677394 -0.8029503868651979 0.9555429467414877 -0.04902563489662143
6429.563889882786 -0.5712920151496583 -0.8041659594689239 1.0136006997597502 0.02643688138483488
6429.66206465321 -0.4689117067376101 -0.7972773229658233 1.072033939690084 0.11667089726802446
6429.760239423635 -0.3608378657142947 -0.7806378467101004 1.1292203892926405 0.2258969495818675
6429.85841419406 -0.2473305196329884 -0.7521145052919047 1.1820145525418742 0.3598839745490682
6429.956588964485 -0.12908623081282833 -0.7089115980796121 1.2243502601890206 0.5264395678131204
6430.054763734909 -0.007645027563951509 -0.6473552704666581 1.244484742823003 0.7356098110456424
6430.152938505334 0.11382072106067719 -0.5627216495465662 1.2197603720782813 0.9981875910983418
6430.251113275758 0.2290455315267605 -0.4494602869130009 1.1082957320301854 1.317926092184198
6430.349288046183 0.3264593116453472 -0.3029104042786457 0.8447880180256908 1.666685251487739
6430.447462816608 0.3880777691616862 -0.12456412872230513 0.3765954023314356 1.9405639324680148
6430.545637587033 0.3958616706604762 0.0703232825186402 -0.2240665709449312 1.9811034039240085
6430.643812357457 0.3467599166446714 0.2555118808329937 -0.746940395411037 1.756684741975653
6430.741987127882 0.2560466826390154 0.41132492654249897 -1.066625270739313 1.4109553583795886
6430.840161898306 0.14303783855552826 0.5329573395698716 -1.212708956450236 1.0743860676986243
6430.938336668732 0.021309198886449165 0.6241315604247706 -1.2547054867867862 0.7930240244294506
6431.036511439156 -0.10156171904576458 0.6905368993360802 -1.2421291946679531 0.568482329791568
6431.134686209581 -0.2217102651763034 0.7372726472890104 -1.2024798572367277 0.3903991887238384
6431.232860980005 -0.3372562931390325 0.7683557953425446 -1.1500271833196696 0.24797180306609468
6431.33103575043 -0.44734186737841364 0.7868439411507772 -1.0920930576270633 0.13257602270537064
6431.429210520854 -0.5516340088289238 0.7950600827601783 -1.0324429589616753 0.03780438490630199
6431.52738529128 -0.6500695417907355 0.7947872636405754 -0.9730058868035063 -0.041022247631949615
6431.625560061704 -0.7427223066616775 0.7874140939659765 -0.914745327375414 -0.10733033883611076
6431.723734832129 -0.8297327943360177 0.7740390016255391 -0.8581084989199714 -0.1636557638032346
6431.821909602553 -0.9112703147843894 0.7555443057633906 -0.8032636040701763 -0.21190063451539667
6431.920084372978 -0.9875125270740532 0.7326491396854725 -0.7502280091491678 -0.2535118164735968
6432.018259143402 -1.0586344336128768 0.7059476920576139 -0.6989388286721976 -0.2896049261907729
6432.116433913828 -1.1248026209489643 0.6759372177026629 -0.6492923284871001 -0.32105112779888234
6432.214608684252 -1.1861724400400315 0.6430388501089697 -0.6011660661569623 -0.34853858523302
6432.312783454677 -1.2428868373930892 0.6076132870241936 -0.5544312921116042 -0.37261652970952125
6432.410958225101 -1.2950761049031243 0.5699727768172768 -0.5089597738215711 -0.3937272740159362
6432.509132995526 -1.3428581269871982 0.5303904011768091 -0.46462739329333586 -0.4122297652659978
6432.607307765951 -1.3863388805292451 0.489107357372986 -0.42131586835089485 -0.4284171188972994
6432.705482536376 -1.4256130454907767 0.4463387434481742 -0.3789133846986602 -0.442529814098874
6432.8036573068 -1.460764643985665 0.40227821147117804 -0.3373146021995088 -0.4547657200352163
6432.901832077225 -1.491867661027904 0.35710175725485577 -0.2964203099390319 -0.4652877762338043
6433.000006847649 -1.518986621158248 0.3109708464659732 -0.25613689285862784 -0.4742299132742657
6433.098181618074 -1.5421771075743178 0.264035028080422 -0.21637570580601062 -0.4817016351708796
6433.196356388499 -1.5614862176488542 0.21643415078432973 -0.17705241041220912 -0.48779156889072106
6433.294531158924 -1.5769529528544193 0.16830027222059848 -0.13808630561669658 -0.49257020367591114
6433.392705929348 -1.58860854334215 0.11975933221975195 -0.09939966766289443 -0.49609198281149264
6433.490880699773 -1.5964767084895075 0.07093264746901387 -0.06091710623923188 -0.4983968661410554
6433.589055470197 -1.6005738550922142 0.021938275177091494 -0.022564937895287906 -0.4995114481218955
6433.687230240622 -1.6009092148097586 -0.0271077137018369 0.015729425445486098 -0.4994496901146285
6433.785405011047 -1.5974849221578549 -0.07609001581320984 0.05403807694801152 -0.49821330444577594
6433.883579781472 -1.5902960338880758 -0.12489289822351918 0.09243320933477829 -0.49579180969624864
6433.981754551896 -1.5793304900819654 -0.17339899071695697 0.13098770867816018 -0.49216226014771464


==> data/Kepler/orbitCERK5semiimplicit3.dat <==
6427.698569244717 0.39763261826628354 0.05357901858783998 -0.17155892722988542 1.9887906693800055
6427.7967440151415 0.35309853502518695 0.2405541793188605 -0.7084191042816173 1.7830343694598176
6427.894918785566 0.2652719141359904 0.39926892186109386 -1.0457910214319894 1.4417212151033203
6427.9930935559905 0.15365707562407466 0.5237913278712145 -1.204091620321501 1.1018513181098073
6428.091268326415 0.03240395815967638 0.6174175873462548 -1.2529196414128647 0.8154984563924156
6428.1894430968405 -0.09048548177939279 0.6858021599029547 -1.243897393428126 0.5864755104024179
6428.287617867265 -0.2109058259934083 0.734122277337963 -1.2060413243418986 0.40483378392851843
6428.3857926376895 -0.3268495788040313 0.7664821963363325 -1.1544593318139 0.25966845219798695
6428.483967408114 -0.43739198273516633 0.7860108734599712 -1.0969096464388635 0.14216746478785758
6428.582142178539 -0.5421646583336993 0.7950850558088891 -1.0373848187912873 0.04575946838757053
6428.680316948963 -0.6410855034294966 0.795527437778736 -0.9779342040728306 -0.03435814442848653
6428.7784917193885 -0.7342182511343968 0.7887559195187748 -0.9195865142069398 -0.10170094967587269
6428.876666489813 -0.821698109114092 0.7758907841934748 -0.8628250247694839 -0.1588685838046773
6428.974841260238 -0.9036917896768571 0.7578308775845921 -0.8078381585063168 -0.20780901357981268
6429.073016030662 -0.9803758656937647 0.7353080088559454 -0.7546546923240277 -0.2500024423184534
6429.171190801087 -1.0519251053583498 0.7089262256315901 -0.7032181480097568 -0.28658904612148534
6429.269365571512 -1.1185063354831715 0.6791905528207839 -0.6534283099689424 -0.31845833467689716
6429.367540341937 -1.1802754025899287 0.6465283233410838 -0.6051645675576076 -0.34631236565187223
6429.465715112361 -1.2373758756979438 0.6113052372278098 -0.5582990130754545 -0.37071103322521776
6429.563889882786 -1.289938720880809 0.5738376207390604 -0.5127036766324164 -0.39210493790883494
6429.66206465321 -1.3380825045889189 0.5344019107836794 -0.46825436881415927 -0.41085954616968123
6429.760239423635 -1.3819138686523045 0.49324208823722704 -0.4248325496216356 -0.4272731604100618
6429.85841419406 -1.4215281273406721 0.4505755775615513 -0.38232604983933544 -0.4415904315950714
6429.956588964485 -1.4570098997760472 0.40659798768416383 -0.34062913124467464 -0.4540126191256997
6430.054763734909 -1.4884337281639508 0.36148696948368597 -0.2996421739416807 -0.4647054454118199
6430.152938505334 -1.5158646543634215 0.3154053947809369 -0.25927116190532956 -0.47380514794418604
6430.251113275758 -1.5393587403790512 0.26850401138506697 -0.21942706767728903 -0.4814231619198702
6430.349288046183 -1.5589635260152717 0.2209236924239821 -0.1800251947774445 -0.487649747126322
6430.447462816608 -1.5747184213137038 0.17279737179787893 -0.1409845106235682 -0.492556787678301
6430.545637587033 -1.5866550337783039 0.12425173833670802 -0.10222698701844737 -0.4961999315524344
6430.643812357457 -1.5947974315575526 0.07540874719400872 -0.06367695565708836 -0.4986201913883379
6430.741987127882 -1.5991623441741298 0.026386996843810268 -0.025260480269745304 -0.4998450937135731
6430.840161898306 -1.5997593023646122 -0.02269698714947977 0.013095256478337126 -0.49988943708596256
6430.938336668732 -1.5965907182987258 -0.07172752526585455 0.05146255522461366 -0.498755698090546
6431.036511439156 -1.5896519070076567 -0.12058858064863137 0.08991379622103203 -0.49643410576505576
6431.134686209581 -1.578931049344357 -0.16916254697886488 0.12852203499928466 -0.49290238832143324
6431.232860980005 -1.5644090962881756 -0.21732899495434774 0.16736160241310202 -0.4881251796384542
6431.33103575043 -1.546059613951304 -0.2649633426529143 0.20650871318082376 -0.4820530556153685
6431.429210520854 -1.5238485683172964 -0.31193541117764245 0.24604208530344512 -0.4746211506781137
6431.52738529128 -1.4977340486434696 -0.3581078209692889 0.2860435697323844 -0.46574728081580663
6431.625560061704 -1.4676659287437377 -0.40333417552213013 0.32659878470735915 -0.45532946929934315
6431.723734832129 -1.433585466280325 -0.4474569671951215 0.3677977411177875 -0.44324273171311046
6431.821909602553 -1.3954248421233504 -0.4903051232646726 0.4097354321552813 -0.42933492392156253
6431.920084372978 -1.3531066454204894 -0.5316910877161318 0.45251233927845447 -0.41342138405529305
6432.018259143402 -1.3065433162906797 -0.5714073031945762 0.4962347718766651 -0.39527799867889407
6432.116433913828 -1.2556365687250264 -0.6092219146413408 0.5410149011874847 -0.3746321808123166
6432.214608684252 -1.2002768341966221 -0.6448734564419711 0.5869702549295666 -0.35115104354833165
6432.312783454677 -1.1403427964730557 -0.6780642009911322 0.6342222815659797 -0.3244257573630568
6432.410958225101 -1.075701138478256 -0.7084517273159512 0.6828933257284049 -0.2939506453089572
6432.509132995526 -1.0062067072513936 -0.7356380969419027 0.7331008952988246 -0.25909492615906277
6432.607307765951 -0.9317034489236018 -0.7591557748310078 0.784947291187366 -0.21906405003978535
6432.705482536376 -0.8520267192070549 -0.7784490666485553 0.838501220352025 -0.1728461142280082
6432.8036573068 -0.7670080238358897 -0.7928493000115907 0.893765353936246 -0.11913664774995017
6432.901832077225 -0.6764840552927727 -0.8015411678983344 0.9506187975453946 -0.05623177441037691
6433.000006847649 -0.5803133958164366 -0.8035164535091388 1.008713807718142 0.018124932939893257
6433.098181618074 -0.47840711440630024 -0.7975096264468726 1.0672870094245106 0.10696259034767694
6433.196356388499 -0.3707850630653198 -0.7819074952329721 1.1248066401313366 0.21439575248590298
6433.294531158924 -0.2576808343344301 -0.754622742625637 1.1782973836226187 0.3460482557352239
6433.392705929348 -0.13974102224261425 -0.7129215710226773 1.2220199762815913 0.5095454446301231
6433.490880699773 -0.01841014450320229 -0.6532099655808857 1.2448661789319302 0.7147686369631638
6433.589055470197 0.10332246730480592 -0.570850512690428 1.2253770020054207 0.9726143092360873
6433.687230240622 0.2195295978732969 -0.46032534446643486 1.1236265042473086 1.288055210414171
6433.785405011047 0.3191749520866148 -0.3167557746335474 0.8758766627318875 1.6372243680048961
6433.883579781472 0.3847319301985902 -0.1408028101563074 0.42496569747009943 1.9238424926005102
6433.981754551896 0.39763038500328746 0.05360354316120944 -0.17163942631426093 1.9887804061979484


==> data/Kepler/orbitCERK5semiimplicit4.dat <==
6427.698569244717 0.399887829229166 0.01073515705419184 -0.038087614795909386 1.999538533129968
6427.7967440151415 0.3672389791382449 0.2015829295455862 -0.6060298574556706 1.84575920435421
6427.894918785566 0.2871604959280204 0.36747833365223115 -0.9894866820717796 1.519655694600273
6427.9930935559905 0.17930636815939743 0.4993876024724364 -1.1810090126402515 1.1723997470766645
6428.091268326415 0.05930754884840411 0.5993096066615299 -1.2484689306655983 0.8730857578701007
6428.1894430968405 -0.06366693721222914 0.672747487362849 -1.2489847020777438 0.6322170005319447
6428.287617867265 -0.18484415103826485 0.7250779072100336 -1.2158050307207033 0.44120069145952245
6428.3857926376895 -0.30186737863766094 0.7606415187942034 -1.1663950384327018 0.28889671332153
6428.483967408114 -0.413632351351594 0.7827616789673632 -1.109729652612823 0.16597794117089712
6428.582142178539 -0.5196782373600083 0.7939608531912666 -1.0504250593285729 0.0654181258207707
6428.680316948963 -0.6198753569902189 0.7961683455670359 -0.9908549477065497 -0.017927242085552395
6428.7784917193885 -0.7142634015902101 0.7908800555115041 -0.9322199112870213 -0.08781895400605405
6428.876666489813 -0.8029661034710363 0.7792738783514924 -0.875095752949025 -0.1470307876761073
6428.974841260238 -0.8861454945699077 0.7622917723803114 -0.8197211157007609 -0.19763496957118665
6429.073016030662 -0.9639771541409138 0.7406982625557738 -0.7661519418508945 -0.24120134675244473
6429.171190801087 -1.0366368354967666 0.7151225648093525 -0.7143461316578972 -0.2789356429039746
6429.269365571512 -1.1042933764053406 0.6860893163046369 -0.664210671812514 -0.31177598421780306
6429.367540341937 -1.1671051239996095 0.6540413132023386 -0.6156281097101092 -0.3404610043346249
6429.465715112361 -1.225218335946313 0.619356576483719 -0.5684714309384202 -0.36557849941030685
6429.563889882786 -1.278766687528455 0.582361340751472 -0.5226123190720637 -0.3876006420921056
6429.66206465321 -1.3278713851046713 0.5433400743140985 -0.4779255939778847 -0.40690979436153896
6429.760239423635 -1.3726415964467944 0.5025433104581644 -0.4342914281176977 -0.4238176589694693
6429.85841419406 -1.4131750294691525 0.4601938459981514 -0.3915962697998346 -0.4385796476712233
6429.956588964485 -1.449558561541104 0.4164917089204593 -0.3497330192293955 -0.4514057689808966
6430.054763734909 -1.4818688632642683 0.3716181893420367 -0.3086007805482811 -0.4624689496434611
6430.152938505334 -1.5101729853212191 0.32573915209373605 -0.2681043817262901 -0.47191143859082024
6430.251113275758 -1.53452889166303 0.27900779510267126 -0.22815377574262719 -0.47984975850651007
6430.349288046183 -1.5549859309252738 0.23156697876977195 -0.18866338920456388 -0.4863785413849162
6430.447462816608 -1.5715852429298123 0.1835512232557742 -0.14955145582166093 -0.49157349295549596
6430.545637587033 -1.5843600998724099 0.1350884499624236 -0.11073935462462589 -0.49549366479073
6430.643812357457 -1.5933361831801147 0.08630152843994643 -0.07215096211000753 -0.49818316440117566
6430.741987127882 -1.5985317975771882 0.03730967902805929 -0.03371202097421719 -0.49967239721395845
6430.840161898306 -1.599958023950825 -0.011770226245973209 0.004650475820389015 -0.49997890624166536
6430.938336668732 -1.5976188123616055 -0.06082242730861295 0.04300888919241724 -0.49910785275796876
6431.036511439156 -1.5915110161282862 -0.10973107031870025 0.08143553107361576 -0.497052162377004
6431.134686209581 -1.5816243674189778 -0.15837900023443705 0.12000325978230207 -0.49379234398453387
6431.232860980005 -1.567941394266035 -0.20664651924870184 0.15878607877000236 -0.4892959726190672
6431.33103575043 -1.5504372784492342 -0.25441007697286405 0.19785974312745627 -0.483516810348498
6431.429210520854 -1.529079653328928 -0.3015408547849909 0.23730237670245058 -0.4763935200503261
6431.52738529128 -1.5038283405507842 -0.34790320124791313 0.2771951000055282 -0.467847904156551
6431.625560061704 -1.4746350247266116 -0.3933528674850023 0.31762266463630257 -0.4577825718009802
6431.723734832129 -1.441442865941902 -0.4377349801803301 0.358674082712915 -0.4460779006265847
6431.821909602553 -1.404186051602666 -0.4808816744255017 0.40044322802093346 -0.4325881098902196
6431.920084372978 -1.362789292281842 -0.522609287490112 0.44302936650201363 -0.41713619387441414
6432.018259143402 -1.3171672717884717 -0.5627149856049697 0.48653754260587484 -0.3995073708457828
6432.116433913828 -1.267224071190745 -0.6009726558973902 0.5310786970836746 -0.37944057081503246
6432.214608684252 -1.2128526025233062 -0.6371278401246299 0.5767693076312661 -0.35661729700618666
6432.312783454677 -1.1539341146937905 -0.670891409022444 0.6237302032283183 -0.3306469236396672
6432.410958225101 -1.0903378790239042 -0.7019315657490737 0.6720839652032252 -0.30104709402921176
6432.509132995526 -1.0219212377153968 -0.729863608683258 0.7219499194874437 -0.26721729267987304
6432.607307765951 -0.9485303280344204 -0.7542366543000606 0.7734350101420152 -0.22840278189202795
6432.705482536376 -0.8700020193243538 -0.7745161841612809 0.8266175700335731 -0.183644762136382
6432.8036573068 -0.786167995424848 -0.7900607815761075 0.8815186808975373 -0.13171060460208864
6432.901832077225 -0.6968626267983097 -0.8000906814286327 0.9380514736572351 -0.07099499287803676
6433.000006847649 -0.6019375877290675 -0.8036446549355092 0.9959303956092507 0.0006215579932906112
6433.098181618074 -0.5012886513611821 -0.79952014800482 1.054506078345078 0.0859761251593138
6433.196356388499 -0.39490490283923996 -0.7861894005834279 1.112458329333761 0.18891370194827564
6433.294531158924 -0.2829601799374118 -0.7616818128775649 1.167211581167352 0.3146867985978343
6433.392705929348 -0.16598596027447013 -0.7234221201244334 1.2137963802383884 0.4704443114479602
6433.490880699773 -0.04520425532323662 -0.668023321026253 1.2426028775151026 0.6655944388245356
6433.589055470197 0.07682564038938278 -0.5910828107538602 1.235028549663844 0.9111001632883421
6433.687230240622 0.19498204836368935 -0.48721716884256405 1.1559725558377978 1.2144211534971654
6433.785405011047 0.2995486947978627 -0.35114039590593893 0.9464348073372462 1.561243681492554
6433.883579781472 0.3743224165335939 -0.18165253516887156 0.5411925511743255 1.874563130797076
6433.981754551896 0.399888378850829 0.010705281309667997 -0.0379987214211116 1.9995410101580353


==> data/Kepler/orbitCERK5semiimplicit5.dat <==
6427.698569244717 0.39991534520228444 0.009192879180684482 -0.03326758511270722 1.9996586395178455
6427.7967440151415 0.3677050753243708 0.2001584973632006 -0.6021692856212184 1.8478687030155194
6427.894918785566 0.2879231786321994 0.36630519268775324 -0.9872951354081783 1.5224500759790094
6427.9930935559905 0.1802174491388272 0.4984824615122153 -1.1800775254108293 1.174980843253034
6428.091268326415 0.060271116700107874 0.5986356285065686 -1.248255803993744 0.8752053243311247
6428.1894430968405 -0.06270267684568587 0.6722596140511868 -1.2491414348894805 0.6339017871897865
6428.287617867265 -0.1839052891386598 0.724737671560067 -1.216143739294562 0.442538560363251
6428.3857926376895 -0.30096649889332866 0.7604190385632065 -1.1668188228905687 0.289969972740208
6428.483967408114 -0.4127750939864462 0.7826342667275878 -1.1101887302684772 0.16685052912877252
6428.582142178539 -0.5188666696554416 0.793911243343854 -1.0508937737412305 0.0661371881063766
6428.680316948963 -0.6191097076435988 0.7961832428743065 -0.9913201611898937 -0.017327299515402933
6428.7784917193885 -0.7135429681776748 0.7909490673964084 -0.932675104855397 -0.08731288571166626
6428.876666489813 -0.8022897359096586 0.7793887531885606 -0.8755379638651642 -0.1465998537805135
6428.974841260238 -0.885511856134054 0.7624458580515338 -0.8201493093785809 -0.19726506750928818
6429.073016030662 -0.9633848630051917 0.740886118711789 -0.7665661268855614 -0.24088171449156479
6429.171190801087 -1.0360845407800943 0.7153396818326537 -0.7147468700093357 -0.27865795700352924
6429.269365571512 -1.1037797977394748 0.6863319087705119 -0.6645988043179056 -0.31153372689933795
6429.367540341937 -1.1666290705968632 0.6543061659028939 -0.6160046014998705 -0.3402490140341538
6429.465715112361 -1.2247787141376185 0.6196409280036265 -0.5688372848364068 -0.3653926474841602
6429.563889882786 -1.2783625018925941 0.582662794221583 -0.5229685280860967 -0.3874375972403982
6429.66206465321 -1.3275017361469121 0.5436565280871447 -0.4782731164791715 -0.4067668488215373
6429.760239423635 -1.3723056765479262 0.502872903565321 -0.43463117624188485 -0.4236925987845032
6429.85841419406 -1.412872118107168 0.46053491469485963 -0.3919291055312538 -0.438470654830224
6429.956588964485 -1.4492880203653014 0.41684275163534373 -0.35005975489699237 -0.451311346910301
6430.054763734909 -1.4816301313513032 0.3719778380483286 -0.30892218179061626 -0.46238786603753246
6430.152938505334 -1.5099655747939835 0.3261061486233189 -0.2684211717725819 -0.47184268128866214
6430.251113275758 -1.5343523837652717 0.27938097128183936 -0.22846664033115166 -0.47979250132379575
6430.349288046183 -1.554839972593515 0.23194523951540547 -0.18897298174714344 -0.48633211765548645
6430.447462816608 -1.5714695438750148 0.18393353195961898 -0.14985840259815786 -0.4915373751448366
6430.545637587033 -1.584274430168308 0.13547381562917227 -0.11104425989843848 -0.4954674489851698
6430.643812357457 -1.5932803713479056 0.08668899414538564 -0.07245441312096246 -0.4981665588045575
6430.741987127882 -1.598505729154104 0.037698311336021424 -0.03401459280490767 -0.4996652140328715
6430.840161898306 -1.5999616405309816 -0.011381347218322638 0.004348215485162947 -0.4999810565360721
6430.938336668732 -1.5976521111001754 -0.06043421745417042 0.04270637538009827 -0.4991193439944601
6431.036511439156 -1.591574049703652 -0.10934445099068006 0.08113219687269951 -0.4970730985609358
6431.134686209581 -1.5817172444515073 -0.15799490783588677 0.11969853168462288 -0.49382292837639225
6431.232860980005 -1.56806428019601 -0.2062659152205149 0.15847937196891085 -0.4893365131698743
6431.33103575043 -1.550590396879781 -0.25403395845951005 0.19755045674296595 -0.4835677281292478
6431.429210520854 -1.5292632878419208 -0.30117026629192006 0.23698988892042008 -0.47645536111290365
6431.52738529128 -1.5040428370037529 -0.3475392476569396 0.2768787631449645 -0.4679213554625261
6431.625560061704 -1.4748807940352946 -0.3929967288683715 0.31730180020321685 -0.45786848210867276
6431.723734832129 -1.4417203873441056 -0.4373879289572304 0.358347976571204 -0.4461773075614135
6431.821909602553 -1.4044958763809983 -0.48054509554606045 0.4001111259275285 -0.43270227487470336
6431.920084372978 -1.3631320478900733 -0.5222847025252961 0.4426904704431572 -0.4172666472146249
6432.018259143402 -1.31754366626943 -0.5624040818864192 0.48619100868074805 -0.3996559701375975
6432.116433913828 -1.2676348976775196 -0.6006773222184845 0.530723636189993 -0.3796095770612326
6432.214608684252 -1.2132987434544709 -0.6368502110264065 0.5764047910509182 -0.35680947459822404
6432.312783454677 -1.154416545103912 -0.6706339204100205 0.6233552766271232 -0.33086567292136554
6432.410958225101 -1.0908576678178714 -0.7016970256131702 0.6716976769697723 -0.30129662893288994
6432.509132995526 -1.02247954506749 -0.72965528818491 0.7215513735084592 -0.26750288154126156
6432.607307765951 -0.9491283957351334 -0.7540584066400217 0.7730234604687894 -0.22873107798601383
6432.705482536376 -0.8706411485986145 -0.774372601843875 0.8261925881403742 -0.18402426321749948
6432.8036573068 -0.7868495026566662 -0.7899574074134426 0.8810804506402979 -0.13215229994874778
6432.901832077225 -0.6975877601659811 -0.8000342956852503 0.937601315153855 -0.07151328484538697
6433.000006847649 -0.6027073739169732 -0.8036436714305454 0.9954717087179865 7.530684828810363e-6
6433.098181618074 -0.5021036150611209 -0.799585166862292 1.0540460746160951 0.08524058614308135
6433.196356388499 -0.39576454982528575 -0.7863339845404489 1.1120112848269224 0.18802155090612258
6433.294531158924 -0.28386203011151445 -0.7619235713200877 1.166805094946468 0.313590038586819
6433.392705929348 -0.16692370441661583 -0.7237841697638452 1.2134836638309172 0.4690781720991509
6433.490880699773 -0.04616418300066924 -0.6685360270131923 1.2424869960868445 0.6638765810915838
6433.589055470197 0.07587156248371242 -0.5917849892339195 1.235308163067349 0.9089462475944758
6433.687230240622 0.19408887862302074 -0.48815340787352873 1.1570118534762142 1.2118196696495593
6433.785405011047 0.2988169459726386 -0.3523443383006906 0.9487820096841414 1.5584860125334674
6433.883579781472 0.3739029959859397 -0.18309864373651563 0.5451995220713466 1.8726105820488093
6433.981754551896 0.39991584428452887 0.00916191601583119 -0.033175283740005224 1.99966083431217


==> data/Kepler/orbitCERK5semiimplicit6.dat <==
6427.698569244717 0.39991547337530664 0.009185171432344902 -0.03324349509760638 1.9996591931018177
6427.7967440151415 0.36770739717168427 0.20015137469200986 -0.6021499609290923 1.8478792180297892
6427.894918785566 0.28792698592286076 0.3662993245152547 -0.9872841523124729 1.5224640389242503
6427.9930935559905 0.18022200051404472 0.4984779330878037 -1.1800728510648053 1.1749937505091705
6428.091268326415 0.06027593179237084 0.5986322562241988 -1.24825472860049 0.8752159262699226
6428.1894430968405 -0.06269785755691909 0.6722571726864484 -1.249142212939545 0.6339102148406228
6428.287617867265 -0.18390059641064957 0.7247359687055699 -1.2161454294250673 0.4425452525418555
6428.3857926376895 -0.3009619958041936 0.760417924724202 -1.1668209395654268 0.2899753410918558
6428.483967408114 -0.4127708088226774 0.7826336284001518 -1.1101910240422321 0.1668548935420497
6428.582142178539 -0.5188626128006022 0.7939109941516538 -1.0508961160559422 0.06614078448006142
6428.680316948963 -0.6191058802683035 0.7961833163072417 -0.9913224862103507 -0.017324299027064144
6428.7784917193885 -0.7135393667861157 0.7909494114679686 -0.9326773799059429 -0.08731035479456667
6428.876666489813 -0.8022863547616906 0.77938932662412 -0.8755401740861407 -0.1465976986753718
6428.974841260238 -0.8855086885528208 0.7624466275789141 -0.8201514495699148 -0.19726321766194577
6429.073016030662 -0.9633819020862374 0.7408870571210556 -0.7665681970735839 -0.24088011606311532
6429.171190801087 -1.0360817797723725 0.7153407665699066 -0.7147488729932159 -0.27865656835656794
6429.269365571512 -1.1037772302436477 0.6863331209044942 -0.6646007442947333 -0.3115325154306004
6429.367540341937 -1.1666266906609124 0.6543074893546348 -0.6160064832903274 -0.34024795392546053
6429.465715112361 -1.2247765162947 0.6196423489639902 -0.5688391134509496 -0.36539171808472
6429.563889882786 -1.2783604811667866 0.5826643007048066 -0.522970308486921 -0.3874367818880897
6429.66206465321 -1.327499888041675 0.5436581095840552 -0.4782748534558125 -0.40676613397329986
6429.760239423635 -1.372303997025887 0.5028745507705041 -0.4346328743530372 -0.4236919733672786
6429.85841419406 -1.4128706035662564 0.46053661928930834 -0.3919307690850747 -0.4384701097513693
6429.956588964485 -1.449286667614138 0.41684450611114565 -0.3500613879535037 -0.4513108746848432
6430.054763734909 -1.4816289375854912 0.37197963556548386 -0.30892378817647714 -0.4623874605021704
6430.152938505334 -1.509964537574209 0.3261079828912832 -0.2684227551024569 -0.4718423373810397
6430.251113275758 -1.5343515009976814 0.27938283646018575 -0.22846820403227525 -0.479792214911575
6430.349288046183 -1.5548392425125765 0.23194713012929463 -0.18897452908512197 -0.4863318854039879
6430.447462816608 -1.571468965028925 0.18393544282671756 -0.1498599367029239 -0.4915371944150515
6430.545637587033 -1.5842740014069323 0.13547574179534438 -0.11104578378981357 -0.4954673177561579
6430.643812357457 -1.5932800918131977 0.08669093082698896 -0.07245592973360684 -0.49816647561588695
6430.741987127882 -1.5985055982729444 0.03770025386700196 -0.03401610501263897 -0.499665177944003
6430.840161898306 -1.5999616580103746 -0.011379403436090209 0.004346704845586663 -0.4999810671005693
6430.938336668732 -1.5976522769247634 -0.060432276998681415 0.0427048634855648 -0.4991194012477098
6431.036511439156 -1.591574364135517 -0.10934251846702789 0.08113068089050132 -0.4970732030207573
6431.134686209581 -1.581717708032254 -0.15799298792418212 0.11969700874918432 -0.49382308105656003
6431.232860980005 -1.5680648937511434 -0.20626401272579084 0.15847783915829539 -0.48933671560722464
6431.33103575043 -1.550591161525407 -0.2540320783650085 0.1975489110550199 -0.48356798242574134
6431.429210520854 -1.5292642049938108 -0.30116841381732706 0.23698832724848565 -0.47645566999482575
6431.52738529128 -1.5040439083888106 -0.34753742832339923 0.276877182253235 -0.46792172236000135
6431.625560061704 -1.4748820217054501 -0.3929949485724788 0.3173001967020226 -0.4578689112599375
6431.723734832129 -1.4417217736926136 -0.4373861940567188 0.35834634689288003 -0.44617780414796054
6431.821909602553 -1.4044974241610308 -0.48054341296060327 0.400109466304098 -0.4327028451956659
6431.920084372978 -1.363133760235329 -0.5222830798568076 0.4426887768880077 -0.41726729891186304
6432.018259143402 -1.3175455467162043 -0.5624025275645665 0.48618927697802355 -0.3996567124872762
6432.116433913828 -1.2676369501871938 -0.6006758456789547 0.5307218618979581 -0.37961042135380524
6432.214608684252 -1.2133009724345813 -0.6368488229320286 0.5764029695297603 -0.3568104346375333
6432.312783454677 -1.1544189554246134 -0.6706326329284475 0.6233534031087165 -0.3308667656863636
6432.410958225101 -1.0908602648183494 -0.7016958527699599 0.6716957466989552 -0.30129787546430736
6432.509132995526 -1.0224823345430527 -0.7296542463182458 0.7215493820061761 -0.26750430814357445
6432.607307765951 -0.9491313838891395 -0.7540575149941098 0.7730214040041401 -0.2287327178771452
6432.705482536376 -0.8706443419319264 -0.7743718833539631 0.8261904645646441 -0.18402615882226317
6432.8036573068 -0.7868529077469343 -0.7899568897590349 0.8810782608577274 -0.13215450612791327
6432.901832077225 -0.6975913832520226 -0.8000340127232919 0.9375990657337558 -0.07151587349448221
6433.000006847649 -0.6027112201345173 -0.8036436651723261 0.9954694165986642 4.464032092005299e-6
6433.098181618074 -0.5021076870443492 -0.799585490232055 1.054043775739106 0.08523691282691005
6433.196356388499 -0.39576884512978544 -0.786334705249671 1.1120090503516498 0.18801709573362319
6433.294531158924 -0.28386653639405857 -0.7619247772778509 1.1668030624443169 0.31358456199413093
6433.392705929348 -0.16692839024740308 -0.723785976368795 1.2134820985356953 0.4690713507665426
6433.490880699773 -0.04616898005898379 -0.6685385858528274 1.2424864117172485 0.6638680038321656
6433.589055470197 0.07586679391132667 -0.5917884941240094 1.2353095498917117 0.9089354925588816
6433.687230240622 0.1940844129852682 -0.4881580816138941 1.1570170275666765 1.2118066763371254
6433.785405011047 0.2988132845152309 -0.35235034957746314 0.9487937085755069 1.5584722274382825
6433.883579781472 0.3739008921743774 -0.18310586678479962 0.5452195169625309 1.872600794523179
6433.981754551896 0.3999159721903964 0.009154202918016746 -0.03315117696130421 1.9996613864136326


==> data/Kepler/orbitEX3explicit1.dat <==
6427.698569244717 -0.013999421514528904 0.6435977868261149 -1.2425402929450204 -0.02170214091628686
6427.7967440151415 -0.13500106567437875 0.6298965898914707 -1.2150717554575674 -0.2565197881289775
6427.894918785566 -0.2511501758270902 0.5935480478383105 -1.1439971930394646 -0.48171457153330677
6427.9930935559905 -0.35828254117450326 0.5358882013184043 -1.0319331500076447 -0.6893978131114366
6428.091268326415 -0.45255880692531597 0.45899903589751456 -0.8828623069499022 -0.8723000110459209
6428.1894430968405 -0.5305925601449628 0.3656368240261437 -0.702005534350652 -1.02398896400461
6428.287617867265 -0.5895644107916015 0.25914006213273966 -0.49566481012383967 -1.1390670434227042
6428.3857926376895 -0.6273192735355836 0.14331914596514814 -0.2710382153772914 -1.2133455268454716
6428.483967408114 -0.6424441458412954 0.022330179121321764 -0.036007722059045455 -1.2439928767196529
6428.582142178539 -0.6343237499437052 -0.0994643201203603 0.20109934856721526 -1.2296525080252476
6428.680316948963 -0.6031715324601125 -0.21764454250416213 0.43177337137170924 -1.1705242109866258
6428.7784917193885 -0.5500337741264233 -0.32788844080565294 0.6476063902402627 -1.0684023019892133
6428.876666489813 -0.4767650291664285 -0.4261281014251008 0.8405909756719869 -0.9266631074733094
6428.974841260238 -0.3859738494664983 -0.5087021124488597 1.0034249664597137 -0.7501948649588313
6429.073016030662 -0.280938784612404 -0.5724979989725252 1.129810007965806 -0.5452648036187961
6429.171190801087 -0.16549597469460534 -0.6150784184018396 1.2147290675089113 -0.3193211585208569
6429.269365571512 -0.0439012068941292 -0.6347847860103708 1.2546862830214904 -0.08073209310043272
6429.367540341937 0.07932902669216632 -0.6308124409380486 1.247892118825478 0.16153137169089696
6429.465715112361 0.19959131665953572 -0.6032524278431943 1.194378265471622 0.39825586063363233
6429.563889882786 0.31237644204160886 -0.5530964573114833 1.0960301867298405 0.620371963221257
6429.66206465321 0.4134493259183666 -0.4822035392144649 0.9565305137742246 0.8193449103807873
6429.760239423635 0.49901902142233856 -0.3932290019072981 0.7812130912729762 0.9875462350860494
6429.85841419406 0.5658902377078703 -0.2895189025508279 0.576834580303615 1.1185835046761206
6429.956588964485 0.6115889266943699 -0.17497495955119557 0.351277158287593 1.2075681249320283
6430.054763734909 0.6344560529497808 -0.05389687012676875 0.11320110681189635 1.251306234619429
6430.152938505334 0.6337056885881651 0.06918996047955758 -0.12833074651904106 1.2484041329701783
6430.251113275758 0.6094457894211309 0.18971275073377103 -0.36423399295490966 1.1992865977138862
6430.349288046183 0.5626621828186967 0.30322737147167467 -0.5857678201556775 1.1061329206164
6430.447462816608 0.4951682235114209 0.40558445121646425 -0.7848666266185746 0.9727407315219627
6430.545637587033 0.40952409922510724 0.4930791147810871 -0.9544249049507393 0.8043312063081982
6430.643812357457 0.30893081429454916 0.5625793424441017 -1.0885272585777397 0.6073108992556311
6430.741987127882 0.1971044398813581 0.6116294419045284 -1.1826201750769854 0.38900535360300653
6430.840161898306 0.07813634860255096 0.6385265512129074 -1.2336261362791794 0.1573781976714055
6430.938336668732 -0.04365505511801179 0.6423693279886532 -1.2400034939014304 -0.07925288170513009
6431.036511439156 -0.16387602504043275 0.6230789682411235 -1.2017571920839343 -0.31249457428260163
6431.134686209581 -0.27820803365200325 0.5813934241538132 -1.120405968043672 -0.5341446680966262
6431.232860980005 -0.3825531960747167 0.5188361803948891 -0.9989113281996012 -0.7364431007625183
6431.33103575043 -0.4731710282719901 0.4376612566240989 -0.8415726687479714 -0.9123049013205241
6431.429210520854 -0.5468033810957059 0.3407762992979579 -0.6538917000158225 -1.0555333530867093
6431.52738529128 -0.6007846423044442 0.23164578273235994 -0.4424081474315107 -1.1610117324665796
6431.625560061704 -0.6331344453029728 0.1141765269538326 -0.2145078128368682 -1.224871350278318
6431.723734832129 -0.6426302068695453 -0.007411985391241022 0.02179628263670777 -1.2446325082786283
6431.821909602553 -0.6288568971686309 -0.1287296121535597 0.2581086181247863 -1.2193136167350227
6431.920084372978 -0.5922315977289077 -0.24536646021514824 0.4859195714569641 -1.14950238625077
6432.018259143402 -0.5340007054788002 -0.3530486352451644 0.6968933931526211 -1.0373820351782854
6432.116433913828 -0.4562081663487356 -0.44779405511737513 0.8831690599598481 -0.886705182250719
6432.214608684252 -0.3616339250738623 -0.526062856709813 1.0376643011256317 -0.7027088329511605
6432.312783454677 -0.2537028815276549 -0.5848963649267284 1.1543700537846855 -0.4919658421286113
6432.410958225101 -0.13636602674008064 -0.6220382900891926 1.228620044744716 -0.2621715177342199
6432.509132995526 -0.013957019640332552 -0.6360318989525197 1.2573186697961793 -0.021868484038002373
6432.607307765951 0.10897086885752622 -0.6262874638171526 1.2391103612434917 0.21988183372867978
6432.705482536376 0.22782094548003162 -0.5931153827395489 1.1744755548329373 0.4538673191759883
6432.8036573068 0.33813463337272825 -0.537721962340642 1.0657422759875603 0.6711142533470872
6432.901832077225 0.43576976228320957 -0.46216686561498205 0.9170080096885511 0.8632753232980495
6433.000006847649 0.5170668153985958 -0.36928347983377596 0.7339733027626296 1.0229931005011577
6433.098181618074 0.5789948286860676 -0.26256573148387496 0.5236956135746682 1.1442165721072783
6433.196356388499 0.6192697971710834 -0.1460269257974507 0.2942783061886575 1.2224517440972351
6433.294531158924 0.6364401572854118 -0.02403779998228403 0.05451450304237099 1.2549327413381677
6433.392705929348 0.6299359985869206 0.09884800635909596 -0.1864918539499546 1.2407064428579961
6433.490880699773 0.6000808828150146 0.21807251625727578 -0.41970516321366413 1.1806305770790029
6433.589055470197 0.5480672815923862 0.3292477761373812 -0.6365169953919809 1.077291446915461
6433.687230240622 0.47589848872910956 0.4283186312367053 -0.8290678019384016 0.9348523359667675
6433.785405011047 0.38630128305784217 0.5117077870090094 -0.9905194755732297 0.7588467448122537
6433.883579781472 0.2826145507546862 0.5764384920656501 -1.1152717645460837 0.5559318350107845
6433.981754551896 0.16865953096890376 0.6202316787829103 -1.1991201588256064 0.3336170242266401


==> data/Kepler/orbitEX3explicit2.dat <==
6427.698569244717 0.9174298638005589 1.4399662912858824 -0.45460943960194566 0.15846195661283272
6427.7967440151415 0.8719191520138376 1.4541148631618366 -0.4724383409773727 0.1296225529583701
6427.894918785566 0.8246842389068638 1.465387273962667 -0.4897345108925204 0.09985552801030052
6427.9930935559905 0.7757775567666991 1.473688242368726 -0.5064941124380683 0.069073384765626
6428.091268326415 0.7252522703970289 1.47891337632684 -0.5227058997786428 0.03717775735841006
6428.1894430968405 0.6731630567659602 1.4809480241231594 -0.5383500981036394 0.004057688400307027
6428.287617867265 0.6195670122709396 1.479665939065865 -0.5533969081609764 -0.03041245808269298
6428.3857926376895 0.5645247296600774 1.474927717955314 -0.5678045237508682 -0.06637553412954347
6428.483967408114 0.5081015996144592 1.46657896392672 -0.581516507158071 -0.10399470620485113
6428.582142178539 0.4503694100739702 1.454448111913656 -0.594458305514856 -0.14345725669248666
6428.680316948963 0.39140834182706286 1.4383438390735679 -0.6065326012321476 -0.1849792721368882
6428.7784917193885 0.3313094950769685 1.4180519619685146 -0.6176130574081038 -0.22881145551616278
6428.876666489813 0.2701781338459821 1.3933316957496842 -0.6275358214740108 -0.2752463688286451
6428.974841260238 0.20813791128905434 1.3639111164112447 -0.6360878500023404 -0.32462749920862444
6429.073016030662 0.14533645209732887 1.3294816235526783 -0.6429906532245858 -0.3773606468764166
6429.171190801087 0.08195283889860679 1.2896911464938805 -0.6478773264279786 -0.4339282492976089
6429.269365571512 0.018207811982218422 1.2441357710172447 -0.650259560842624 -0.4949073561955153
6429.367540341937 -0.045622097024488384 1.192349392138896 -0.6494794014446 -0.5609919786700669
6429.465715112361 -0.10918461878718122 1.1337909373025619 -0.6446372965188248 -0.6330202562184964
6429.563889882786 -0.17202303245292813 1.0678287030781073 -0.6344824754069538 -0.7120058251151288
6429.66206465321 -0.23353393157346464 0.9937215348107049 -0.6172420911803619 -0.7991696990029017
6429.760239423635 -0.29290364962403004 0.9105972795161494 -0.5903485884243733 -0.8959607766972837
6429.85841419406 -0.34901020616965306 0.8174309923023569 -0.5499946463231306 -1.004031756953293
6429.956588964485 -0.40026836519035275 0.7130309362504819 -0.4903930450295442 -1.1250816380598685
6430.054763734909 -0.4443796303947189 0.5960551772936298 -0.40253863415838864 -1.2603295127451242
6430.152938505334 -0.47792502792981584 0.4651206698934343 -0.2721982865206145 -1.4089970419557614
6430.251113275758 -0.4957175649717708 0.31916918475933465 -0.0770861781246345 -1.5641900189999356
6430.349288046183 -0.48989805402169556 0.15850510970647833 0.21481091869081884 -1.7024942666874716
6430.447462816608 -0.44930007461891613 -0.012628571780344794 0.6348085765913098 -1.762704524354964
6430.545637587033 -0.3616330862798555 -0.18130044321207783 1.1603889938082388 -1.6304397564660602
6430.643812357457 -0.22323889506925926 -0.32346705664943665 1.6299979077138427 -1.2217824961124784
6430.741987127882 -0.050348302904854536 -0.41614643780133104 1.842500601645538 -0.6603983860445485
6430.840161898306 0.13015265825191077 -0.4556321743967079 1.8034655270883353 -0.16685728780646258
6430.938336668732 0.2999073027291296 -0.45386452834212054 1.6445894134892545 0.1786525404441197
6431.036511439156 0.45219491900384456 -0.42458918996176814 1.4574314476097023 0.400690840652937
6431.134686209581 0.5863788277386698 -0.3778728325759192 1.278934508453338 0.5401378420041602
6431.232860980005 0.7039427478205496 -0.3202340667065136 1.1194348292460947 0.6272084393008226
6431.33103575043 0.8068256305877671 -0.25580323879245365 0.9796119281697682 0.6809551843491358
6431.429210520854 0.8968619074773414 -0.18723337489459957 0.8572821369768038 0.7130285799022887
6431.52738529128 0.9756366974030335 -0.11627135860785708 0.7497547316653136 0.7306254475913652
6431.625560061704 1.0444791043704122 -0.04409855459699426 0.654561549293843 0.7382960353680242
6431.723734832129 1.1044948783185666 0.02846558714105181 0.5696277279760492 0.7389937280390817
6431.821909602553 1.156605300887372 0.10083934723038139 0.4932624232740689 0.7346847365513044
6431.920084372978 1.2015821871727963 0.1726010294766428 0.4241008301990076 0.7267087089139105
6432.018259143402 1.2400767710865277 0.24343904285406553 0.3610413337996819 0.7159972490679323
6432.116433913828 1.2726427734302785 0.3131190213317012 0.3031907908397311 0.7032097477694891
6432.214608684252 1.2997546148342716 0.3814616570400734 0.24982033771128384 0.6888199278291173
6432.312783454677 1.3218217726676156 0.4483274341770452 0.20033075912650283 0.673172279066192
6432.410958225101 1.3392001355841545 0.5136059083815615 0.15422565376537553 0.6565196520193339
6432.509132995526 1.352201035362774 0.5772080421194897 0.11109068775830269 0.639048792139769
6432.607307765951 1.3610984813961928 0.6390606332405093 0.0705775159099615 0.6208979905282953
6432.705482536376 1.3661349991632745 0.6991022014412495 0.03239125970312295 0.6021694792021339
6432.8036573068 1.3675263783889793 0.7572799054799944 -0.0037193043618521243 0.5829382585537978
6432.901832077225 1.365465564181576 0.8135471988211579 -0.03796948391471989 0.5632584613596807
6433.000006847649 1.3601258699780756 0.867862020343415 -0.07054481645066216 0.5431679886232367
6433.098181618074 1.3516636502112804 0.9201853764197853 -0.1016059819288633 0.5226919146356422
6433.196356388499 1.3402205397961846 0.9704802113226872 -0.1312927540927823 0.5018450025883284
6433.294531158924 1.325925344230316 1.0187104909725273 -0.159727196609153 0.4806335680163113
6433.392705929348 1.308895646393558 1.0648404446639452 -0.18701626106795424 0.45905685687061565
6433.490880699773 1.2892391826064904 1.108833923254989 -0.21325390710312708 0.4371080565501546
6433.589055470197 1.267055030125858 1.1506538421635366 -0.23852283712281755 0.4147750243876369
6433.687230240622 1.2424346402599544 1.1902616845671283 -0.26289591699158904 0.39204079409272335
6433.785405011047 1.2154627451153965 1.2276170452481132 -0.28643733773656066 0.3688839033536876
6433.883579781472 1.186218161227687 1.2626771991118662 -0.3092035606662536 0.34527857307350035
6433.981754551896 1.1547745096782536 1.2953966809061084 -0.3312440782358881 0.32119475912818574


==> data/Kepler/orbitEX3explicit3.dat <==
6427.698569244717 -1.3183396824637625 -0.5010339025592171 0.352175017403706 -0.47298005585414116
6427.7967440151415 -1.2814942194713301 -0.5465708895926247 0.39849917323086914 -0.45430712330917655
6427.894918785566 -1.2400804224744204 -0.5901579819564662 0.4452550672107585 -0.4332212317384357
6427.9930935559905 -1.1940516037064972 -0.6315469501190905 0.4925299693676506 -0.4094833074935309
6428.091268326415 -1.1433526445285884 -0.6704635456289053 0.5404080392721293 -0.382800627608449
6428.1894430968405 -1.0879204161162537 -0.7066016700103005 0.5889677507234892 -0.3528147813669086
6428.287617867265 -1.0276845307427593 -0.7396161835125475 0.6382776064776113 -0.31908581171167527
6428.3857926376895 -0.9625686353836261 -0.7691139161596209 0.6883891724361378 -0.28107118578408213
6428.483967408114 -0.8924925819970626 -0.7946422850939894 0.7393258511762654 -0.23809768336316928
6428.582142178539 -0.8173760102348968 -0.8156746973790765 0.7910647794677503 -0.18932348571865415
6428.680316948963 -0.7371442150198159 -0.8315915974011898 0.8435074395312693 -0.1336865960995641
6428.7784917193885 -0.6517377454584272 -0.8416555635137214 0.8964313929201284 -0.06983411833618035
6428.876666489813 -0.5611281814858573 -0.8449782217609451 0.9494097791460212 0.003975182460574309
6428.974841260238 -0.4653443164386972 -0.8404758855543558 1.001674526312591 0.09000493411044448
6429.073016030662 -0.3645162227167433 -0.8268097821861597 1.051878970906384 0.19122282761992265
6429.171190801087 -0.258950729538567 -0.8023058131616548 1.0976766727922294 0.3115356179796144
6429.269365571512 -0.14926328808815253 -0.7648493133753173 1.1349584858877342 0.45605466362526415
6429.367540341937 -0.036612831110015814 -0.7117566060212062 1.1564520706691683 0.6312650550336929
6429.465715112361 0.07687461961403146 -0.6396510808744975 1.149171891633443 0.8446345195873416
6429.563889882786 0.18734859084811858 -0.5444577102654505 1.090083196753952 1.1022009707240579
6429.66206465321 0.28797098332112 -0.4218797375419577 0.9405159281188034 1.4001945002967817
6429.760239423635 0.3673011350726874 -0.26928134718261326 0.6471778898960474 1.7035805397613117
6429.85841419406 0.40914913280206 -0.09029541348215037 0.1774800660962168 1.916109069272688
6429.956588964485 0.3986307136104587 0.09959798394489561 -0.3949260346552097 1.9081975802907922
6430.054763734909 0.3342939668833559 0.27628072665836123 -0.8882749572692474 1.6589792346650927
6430.152938505334 0.23071342749809048 0.42162545905359394 -1.1885342691761736 1.2954759347945706
6430.251113275758 0.10656754865245276 0.5310512271993328 -1.3175387786243313 0.9413692629459764
6430.349288046183 -0.024553463561171898 0.6084003771744647 -1.3409551058162603 0.6450247686278334
6430.447462816608 -0.15493618322989283 0.6597085768072929 -1.3088621766311657 0.40963706772090136
6430.545637587033 -0.28068492109400434 0.6904836880528931 -1.2499521490193746 0.2247059425159984
6430.643812357457 -0.39998439354992255 0.7050995071287064 -1.1792163780814764 0.07866528667284095
6430.741987127882 -0.5120893880843346 0.7068916158801893 -1.1042618286997266 -0.03789684380751446
6430.840161898306 -0.6167941121454485 0.6983905939145134 -1.0288916314640304 -0.13202422141319115
6430.938336668732 -0.7141598144697041 0.681532817177215 -0.9549570892325586 -0.208868381656035
6431.036511439156 -0.8043745738112875 0.6578206696100535 -0.8833000329244187 -0.27219530303866035
6431.134686209581 -0.8876805321826068 0.6284381107063192 -0.8142366734280964 -0.32478198274131087
6431.232860980005 -0.9643360061726219 0.5943329781149966 -0.7478101854147406 -0.3687010991624882
6431.33103575043 -1.0345959431057465 0.5562757816706281 -0.6839247386861596 -0.40551988839634817
6431.429210520854 -1.0987021692226548 0.514902126178677 -0.6224174837566602 -0.4364384886781986
6431.52738529128 -1.1568789117938052 0.4707437221476438 -0.5630973920391028 -0.4623867133255376
6431.625560061704 -1.2093311613983007 0.4242513781366742 -0.5057660694923273 -0.4840924195869433
6431.723734832129 -1.2562445419407493 0.3758122974354131 -0.4502286295662352 -0.5021303761265198
6431.821909602553 -1.2977859504431726 0.32576328057320686 -0.396299037420067 -0.516957611733286
6431.920084372978 -1.3341045556139095 0.2744009499930245 -0.3438023743590787 -0.528939279081744
6432.018259143402 -1.3653329268584127 0.22198978497605099 -0.29257540041249175 -0.5383677748580771
6432.116433913828 -1.3915881686510063 0.1687685308249001 -0.24246619767301875 -0.5454769975372457
6432.214608684252 -1.412972993974727 0.11495539179435299 -0.19333334083614828 -0.5504530471381828
6432.312783454677 -1.4295767040606628 0.06075230963660846 -0.14504484909003412 -0.55344227992078
6432.410958225101 -1.4414760606684742 0.006348554008498479 -0.0974770625398192 -0.5545573620093622
6432.509132995526 -1.448736047766036 -0.048076202483154196 -0.050513522082829124 -0.5538817782253874
6432.607307765951 -1.451410525227618 -0.10234918970940556 -0.004043894619789691 -0.551473119028237
6432.705482536376 -1.4495427801566105 -0.1563021177304297 0.04203703538188207 -0.5473653714870422
6432.8036573068 -1.443165982897614 -0.2097689370522712 0.08783029799219595 -0.541570367519342
6432.901832077225 -1.4323035555067214 -0.26258370384372615 0.1334335883832953 -0.5340784858099487
6433.000006847649 -1.416969460908694 -0.3145784796242175 0.17894203106199583 -0.5248586567637049
6433.098181618074 -1.3971684215661822 -0.36558119769239444 0.22444884984253136 -0.51385767783756
6433.196356388499 -1.3728960775619592 -0.41541342728303193 0.27004592893703616 -0.5009988056473813
6433.294531158924 -1.3441390959314254 -0.4638879610338689 0.3158242395092083 -0.4861795475387475
6433.392705929348 -1.3108752463790796 -0.5108061413453945 0.361874088990769 -0.46926852471202724
6433.490880699773 -1.2730734638910177 -0.5559548257124658 0.4082851244721876 -0.4501012164936666
6433.589055470197 -1.2306939273122353 -0.5991028686227304 0.45514598169743165 -0.42847431438511974
6433.687230240622 -1.1836881964053168 -0.639996965921189 0.502543409656386 -0.4041383060412812
6433.785405011047 -1.1319994709728327 -0.6783566633364917 0.5505606043302862 -0.37678776043553575
6433.883579781472 -1.0755630687222453 -0.7138682693247527 0.5992743318062076 -0.34604857746277995
6433.981754551896 -1.0143072709377945 -0.7461773264507997 0.6487501733244218 -0.31146117077745455


==> data/Kepler/orbitEX3explicit4.dat <==
6427.698569244717 -1.5771460947449636 -0.23366949166222162 0.1644184453517556 -0.4828851480483731
6427.7967440151415 -1.559124494619952 -0.28077819394923786 0.20276366668963652 -0.47659336148750564
6427.894918785566 -1.5373226674477913 -0.32720569020245727 0.24144127334595253 -0.468996559263988
6427.9930935559905 -1.5117042027723897 -0.37282029929600013 0.2805287256369656 -0.4600193578026844
6428.091268326415 -1.482224933582261 -0.41748206774594954 0.32010667582279223 -0.44956820518989676
6428.1894430968405 -1.4488325945042673 -0.4610408532606142 0.3602595444315983 -0.4375285555036437
6428.287617867265 -1.4114664247164905 -0.5033340923528254 0.40107606533515133 -0.4237612260669268
6428.3857926376895 -1.3700567203733192 -0.5441841612387873 0.44264976083275226 -0.4080977107476257
6428.483967408114 -1.3245243463951306 -0.583395213091057 0.48507928019895885 -0.3903341387188902
6428.582142178539 -1.2747802260445482 -0.6207493387923374 0.5284684899976554 -0.3702234507714666
6428.680316948963 -1.2207248410083469 -0.6560018486307198 0.5729261304780223 -0.3474651985678274
6428.7784917193885 -1.1622477984401922 -0.6888754029477591 0.6185647298064112 -0.3216921322692004
6428.876666489813 -1.0992275608990512 -0.719052621741461 0.6654982622102628 -0.29245239223302144
6428.974841260238 -1.0315315012312765 -0.746166663297828 0.7138376856917026 -0.25918560471698815
6429.073016030662 -0.95901655635532 -0.7697890598192157 0.7636828875264848 -0.2211904128299974
6429.171190801087 -0.8815309460456466 -0.7894138028081517 0.815108492002996 -0.1775798187562023
6429.269365571512 -0.7989177584401792 -0.8044362354772954 0.8681390450435228 -0.12721897048933503
6429.367540341937 -0.7110218022301884 -0.8141246626843331 0.9227055012677975 -0.068637410091187
6429.465715112361 -0.6177022164877832 -0.8175816281975827 0.9785681255306335 9.603555230340566e-5
6429.563889882786 -0.518855369510006 -0.8136904018360596 1.035177634544405 0.08155279469118029
6429.66206465321 -0.4144564974631685 -0.8010402512753166 1.0914198046481396 0.1792014240740202
6429.760239423635 -0.3046362639472109 -0.7778216805209691 1.145134322523847 0.2977659389342645
6429.85841419406 -0.1898240082755127 -0.7416812649420818 1.1921861094001847 0.44368519257055516
6429.956588964485 -0.07102112587471707 -0.689530533454897 1.2246404078616422 0.6255456130272914
6430.054763734909 0.0496696729624376 -0.6173350415627405 1.2271922161458626 0.8538659449654087
6430.152938505334 0.16802959727635286 -0.5200373467864529 1.170670014947995 1.137941616021292
6430.251113275758 0.2759371697627055 -0.39218556142043715 1.0035318173236676 1.4729052674173275
6430.349288046183 0.3591611328702801 -0.23081197970634756 0.6570035277774389 1.8051945373328493
6430.447462816608 0.3982751694875992 -0.04232159126633908 0.11329287375990593 1.9966227528733154
6430.545637587033 0.3795717666161128 0.15199280215972807 -0.48347227132205894 1.914040396608528
6430.643812357457 0.308591124693237 0.3262109760474996 -0.9268680583932472 1.6126370014661233
6430.741987127882 0.20446293422218487 0.46690157000679633 -1.1638223912709895 1.2550416498852162
6430.840161898306 0.08482352418959829 0.5739936575240783 -1.2553706809598921 0.9363580686635846
6430.938336668732 -0.03942850465262367 0.652763987814078 -1.2665260159156704 0.6782548071484491
6431.036511439156 -0.16255325096479223 0.7089430328877356 -1.2371828653570862 0.4742579575945677
6431.134686209581 -0.2817246639255017 0.747269694496975 -1.1884386181549706 0.3126604603574659
6431.232860980005 -0.39562506343111103 0.7713817686357722 -1.1310457575253345 0.18317362459121767
6431.33103575043 -0.5037034357535798 0.7840281812248627 -1.0704651361610578 0.07797213793102047
6431.429210520854 -0.6057981957958227 0.7872974212203605 -1.0094676822028528 -0.00866410140026369
6431.52738529128 -0.7019443558238907 0.7827972402907857 -0.949437341788533 -0.08089397478286052
6431.625560061704 -0.7922733045438993 0.7717848083872015 -0.8910302266529847 -0.1417647251413484
6431.723734832129 -0.8769598725770686 0.7552589252273876 -0.8345154181925529 -0.19353768339652855
6431.821909602553 -0.9561941066164099 0.734025359865097 -0.7799553655345889 -0.23791506406564175
6431.920084372978 -1.0301662497645827 0.7087435820276643 -0.7273033872689398 -0.2761965771556306
6432.018259143402 -1.0990589141691287 0.6799606241713811 -0.6764572120449285 -0.30938808419549735
6432.116433913828 -1.1630432217916067 0.6481359741191359 -0.6272886454577641 -0.3382777659082784
6432.214608684252 -1.2222771456533612 0.6136601432609613 -0.5796600043083109 -0.36349019556942974
6432.312783454677 -1.276905064153844 0.5768687165649283 -0.5334330951976272 -0.38552524288591045
6432.410958225101 -1.3270579689424973 0.5380531314325327 -0.4884739430144894 -0.4047864357922453
6432.509132995526 -1.3728540063398482 0.4974690573822104 -0.44465508174153395 -0.42160189863817243
6432.607307765951 -1.414399168713066 0.4553429945219076 -0.40185644821335487 -0.43623999161713123
6432.705482536376 -1.45178803097395 0.4118775347171073 -0.3599654833092494 -0.4489211167515824
6432.8036573068 -1.4851044732888268 0.36725560864249823 -0.3188767942761302 -0.45982671328430713
6432.901832077225 -1.5144223579962883 0.32164395716811156 -0.27849158552916864 -0.4691061648960349
6433.000006847649 -1.5398061444749087 0.2751960053685605 -0.2387169788351441 -0.47688213457636
6433.098181618074 -1.5613114348276165 0.2280542742851132 -0.1994652922466801 -0.48325469903126195
6433.196356388499 -1.5789854484136776 0.1803524343339918 -0.1606533162353646 -0.4883045528429689
6433.294531158924 -1.5928674260436786 0.13221708149574346 -0.12220160686781609 -0.4920954797429735
6433.392705929348 -1.6029889660057763 0.08376930078247488 -0.08403380469074016 -0.4946762353049038
6433.490880699773 -1.609374294586556 0.035126069337568726 -0.04607598132350787 -0.49608194599032557
6433.589055470197 -1.6120404737366856 -0.013598457246860866 -0.008256011847055912 -0.4963350995583602
6433.687230240622 -1.6109975482246817 -0.0622917379791585 0.02949703113031931 -0.4954461783913414
6433.785405011047 -1.606248634154902 -0.11084168556066984 0.0672534669863635 -0.49341396811614285
6433.883579781472 -1.5977899501841475 -0.15913552054933885 0.10508358585849337 -0.49022555735377854
6433.981754551896 -1.5856107922148588 -0.20705861042128365 0.14305822224946388 -0.485856029155589


==> data/Kepler/orbitEX3explicit5.dat <==
6427.698569244717 -1.452162513693308 0.41108637488464744 -0.3456027147074549 -0.4530673575833879
6427.7967440151415 -1.4840676918653302 0.36605832385406634 -0.3044768287489373 -0.4639570864522948
6427.894918785566 -1.5119669799804876 0.32004133750555425 -0.26398001432090107 -0.47323486069206055
6427.9930935559905 -1.535917687816671 0.27318785533701856 -0.22402242743464362 -0.4810152258562823
6428.091268326415 -1.5559685276639508 0.22564016092231798 -0.184518654242238 -0.48739108001254977
6428.1894430968405 -1.5721600164117508 0.17753235847499346 -0.1453870418521002 -0.4924365761033265
6428.287617867265 -1.5845248121336006 0.1289920991198854 -0.10654903522488832 -0.49620934318377036
6428.3857926376895 -1.5930879862472833 0.08014211717469868 -0.06792852862745336 -0.49875215352729346
6428.483967408114 -1.597867232828143 0.03110162610638826 -0.0294512338732767 -0.5000941269203086
6428.582142178539 -1.598873016672113 -0.018012383729329347 0.008955936170791906 -0.5002515358636016
6428.680316948963 -1.5961086614389175 -0.06708390858765868 0.04736547250427573 -0.49922825320302544
6428.7784917193885 -1.5895703787803581 -0.11599672222973001 0.08584986817512624 -0.49701586493708466
6428.876666489813 -1.5792472388583607 -0.1646331617616275 0.1244822149719273 -0.49359345401144705
6428.974841260238 -1.5651210821471204 -0.21287287572968247 0.16333680367507608 -0.48892704444276264
6429.073016030662 -1.5471663719535005 -0.2605914999006242 0.20248973207556056 -0.4829686778032362
6429.171190801087 -1.5253499867505336 -0.3076592224737686 0.24201952330220394 -0.4756550745334551
6429.269365571512 -1.499630951298615 -0.3539391946928943 0.28200775411942414 -0.466905809061587
6429.367540341937 -1.4699601057766245 -0.3992857344621085 0.32253968809949835 -0.4566208981497815
6429.465715112361 -1.4362797129952263 -0.44354225889259224 0.36370490082610274 -0.444677663367835
6429.563889882786 -1.3985230055925966 -0.48653886564808946 0.4055978717261397 -0.4309266770522497
6429.66206465321 -1.356613678526373 -0.528089460969557 0.448318496751213 -0.4151865307151094
6429.760239423635 -1.3104653381662361 -0.567988302100777 0.49197244294684483 -0.3972370670854576
6429.85841419406 -1.2599809294928042 -0.6060057802371175 0.5366712115579232 -0.37681057910949184
6429.956588964485 -1.2050521800429566 -0.6418832122718043 0.5825316863838635 -0.353580282207102
6430.054763734909 -1.1455591279071924 -0.6753263283826496 0.6296747937301763 -0.32714508081290156
6430.152938505334 -1.0813698491661552 -0.7059970271902193 0.6782226455191434 -0.2970092320755162
6430.251113275758 -1.0123405814085182 -0.7335028046398151 0.7282930986143814 -0.26255488957755124
6430.349288046183 -0.9383165788722906 -0.7573830222411017 0.7799898950609306 -0.22300458147374383
6430.447462816608 -0.859134275760044 -0.7770908271053716 0.8333851741703256 -0.17736927742974365
6430.545637587033 -0.7746257600802401 -0.7919690129150876 0.8884886354462528 -0.12437558543035776
6430.643812357457 -0.6846273285966498 -0.8012173319873395 0.9451929244734988 -0.06236246357212542
6430.741987127882 -0.5889953125966279 -0.8038476139924094 1.0031757611294703 0.010866711265781773
6430.840161898306 -0.48763505387879524 -0.798621375742201 1.0617214482396393 0.09825676654491393
6430.938336668732 -0.3805541455268689 -0.7839623557635215 1.1193881887720414 0.20380332837041032
6431.036511439156 -0.26796149882702025 -0.7578340078524138 1.1733729818776668 0.33296555644222814
6431.134686209581 -0.15045500824196098 -0.7175718967497015 1.2182721620706913 0.4931565054653642
6431.232860980005 -0.029383432576712498 -0.6596730024616104 1.243636558465383 0.6940462943049194
6431.33103575043 0.09245124032309998 -0.5796031941356296 1.2292701388835499 0.9465649215929174
6431.429210520854 0.2094750133180171 -0.4719019474848755 1.1373718108403266 1.2568182872026759
6431.52738529128 0.31122779553107544 -0.331502475876717 0.9061863431213067 1.6052453888225815
6431.625560061704 0.3807362188647762 -0.15823275997131497 0.4745909793080534 1.9039537705345417
6431.723734832129 0.3989934383758903 0.03543374955946693 -0.11570278097959907 1.9947701893926335
6431.821909602553 0.3593727243352105 0.22415882507725687 -0.6666749742718301 1.8102623738691277
6431.920084372978 0.27466358140343783 0.38593111901601307 -1.0235452985047384 1.474465655458303
6432.018259143402 0.16450217869088168 0.5135299933170949 -1.1955441853293163 1.131001449210078
6432.116433913828 0.04367654398359559 0.6097408430854789 -1.2519356342351187 0.8389791762495151
6432.214608684252 -0.0793250677093315 0.6801724361589974 -1.2467151489539767 0.604869071604355
6432.312783454677 -0.200121996731452 0.7300932129816462 -1.210662523867103 0.419226737973871
6432.410958225101 -0.3165635118866711 0.7637101434339242 -1.1598596783554733 0.27102492264092903
6432.509132995526 -0.4276516547113871 0.78423576679721 -1.1025663792303724 0.15122586139446204
6432.607307765951 -0.5329807080563052 0.7941093204984486 -1.0430318556937817 0.05306255509004136
6432.705482536376 -0.6324496831012555 0.7951992163368166 -0.9834386073580126 -0.02841394437179115
6432.8036573068 -0.7261130692062627 0.7889568341268982 -0.9248855601846065 -0.09682406155281133
6432.901832077225 -0.8141019458721859 0.7765272190517882 -0.8678934643012871 -0.15484191184177326
6433.000006847649 -0.8965816332525628 0.7588277756003016 -0.8126707924567645 -0.20446864341812337
6433.098181618074 -0.9737287696929704 0.7366044204609609 -0.7592569088664495 -0.24722285317646625
6433.196356388499 -1.0457189471131534 0.7104720753821145 -0.7076007045263052 -0.2842728055507259
6433.294531158924 -1.1127201869004295 0.6809442582107068 -0.6576044308689782 -0.31652884774833717
6433.392705929348 -1.1748896854032571 0.6484550166077189 -0.6091483311495053 -0.34470871081733506
6433.490880699773 -1.232372397478064 0.6133754192580234 -0.562104467466425 -0.3693842360739293
6433.589055470197 -1.2853006466000079 0.5760261287014561 -0.5163443726047339 -0.3910152471339834
6433.687230240622 -1.3337942951777604 0.5366871164945143 -0.4717431325557178 -0.40997441692443515
6433.785405011047 -1.3779612046333312 0.4956052683236411 -0.4281813932366451 -0.42656574346026543
6433.883579781472 -1.4178978278853962 0.4530004130238314 -0.3855461601320046 -0.4410384288077576
6433.981754551896 -1.4536898430033929 0.40907016196433105 -0.3437309018295141 -0.45359740765209017


==> data/Kepler/orbitEX3explicit6.dat <==
6427.698569244717 0.36719352863039967 -0.20480247141144145 0.6042254789478158 1.8416804107200782
6427.7967440151415 0.3998746965527913 -0.014204598953188013 0.0397151263856409 1.9992159280121877
6427.894918785566 0.3743872710800925 0.17835793878544787 -0.5422715074719335 1.8784868663839787
6427.9930935559905 0.29924469148548677 0.3482451827609402 -0.95272507577206 1.564666292132372
6428.091268326415 0.19389301141810233 0.4844995418451895 -1.1651814372460947 1.2144332885730171
6428.1894430968405 0.07479559469267959 0.5881919630957977 -1.2446772540399436 0.9076850422083372
6428.287617867265 -0.04814600735557245 0.6646669186450938 -1.2513961403551146 0.6596936767687624
6428.3857926376895 -0.16972758205316224 0.7194027377724386 -1.2212618591656823 0.46297204066793185
6428.483967408114 -0.28736541705277324 0.7568802169945268 -1.1732697977377171 0.30631625756351444
6428.582142178539 -0.39983874845030026 0.7805413510466397 -1.117188386026372 0.1801019347966636
6428.680316948963 -0.5066269810948257 0.7929982201040893 -1.0580394944497524 0.0770259724701009
6428.7784917193885 -0.6075698028069456 0.7962457491129928 -0.998406762978171 -0.008267130903850423
6428.876666489813 -0.7026914706480479 0.7918277653014879 -0.9396014409625884 -0.07969001057741106
6428.974841260238 -0.7921083531546658 0.7809574677238309 -0.8822585809569747 -0.14012422959086238
6429.073016030662 -0.8759794597483321 0.7646031516708487 -0.8266488243439095 -0.1917187688738251
6429.171190801087 -0.9544796913416326 0.7435492650968138 -0.7728453435618303 -0.23609869838551764
6429.269365571512 -1.0277853755953803 0.7184403039288417 -0.7208151210510846 -0.2745100018495395
6429.367540341937 -1.096066571492561 0.6898127776044471 -0.670469675582377 -0.30792057669219974
6429.465715112361 -1.1594831550105058 0.6581188174322444 -0.6216935344261744 -0.337091388201061
6429.563889882786 -1.2181830303416903 0.6237438636565809 -0.5743602403824384 -0.36262721900607403
6429.66206465321 -1.2723015319928106 0.5870201033583423 -0.5283412590602734 -0.38501333778225244
6429.760239423635 -1.3219614821864112 0.5482368193704196 -0.48351079172008277 -0.40464233536627525
6429.85841419406 -1.367273593500509 0.5076484652563162 -0.43974820897120953 -0.4218340055408967
6429.956588964485 -1.408337036344511 0.46548104651002997 -0.39693909974273794 -0.4368502400873914
6430.054763734909 -1.4452400664794185 0.42193722647044296 -0.3549755190649391 -0.4499063021445491
6430.152938505334 -1.4780606523403892 0.377200462862041 -0.31375577989349296 -0.46117943368511843
6430.251113275758 -1.506867068328297 0.33143840156090587 -0.2731839939014938 -0.47081547446410915
6430.349288046183 -1.531718435900405 0.28480569769747704 -0.23316948250620134 -0.4789339774590431
6430.447462816608 -1.552665203515805 0.23744639358259537 -0.19362612900672113 -0.4856321712218908
6430.545637587033 -1.5697495618245578 0.18949595349087994 -0.15447171212460756 -0.49098802405640196
6430.643812357457 -1.5830057934545987 0.14108303386582083 -0.11562724258685983 -0.49506259614383824
6430.741987127882 -1.592460558269836 0.09233105183660853 -0.07701631299733347 -0.4979018153353162
6430.840161898306 -1.598133115609892 0.043359603549283546 -0.03856446430317412 -0.49953777461905824
6430.938336668732 -1.6000354851236733 -0.005714224326200043 -0.00019856798024120437 -0.4999896202928345
6431.036511439156 -1.598172547591359 -0.054774612156793405 0.038153779392127087 -0.49926407679451873
6431.134686209581 -1.5925420867294602 -0.10370579976022293 0.07656485383391942 -0.49735563486822115
6431.232860980005 -1.583134772482264 -0.152390881224192 0.11510739917689217 -0.49424641262677976
6431.33103575043 -1.5699340857869999 -0.20071056981837795 0.15385522496795093 -0.4899056827227595
6431.429210520854 -1.5529161843185395 -0.24854189920130812 0.19288381158255233 -0.4842890419576461
6431.52738529128 -1.5320497083382267 -0.29575682390009467 0.23227092564809682 -0.47733718087990346
6431.625560061704 -1.5072955255791793 -0.34222067681679297 0.2720972463740836 -0.46897418866437546
6431.723734832129 -1.4786064142296218 -0.38779043385561834 0.3124469992154949 -0.45910530083226075
6431.821909602553 -1.4459266837340483 -0.43231272500869794 0.3534085864834763 -0.4476139614938898
6431.920084372978 -1.4091917346508898 -0.4756215164131691 0.3950751934596544 -0.434358024063486
6432.018259143402 -1.3683275617203412 -0.5175353675907634 0.4375453306300714 -0.4191648494997069
6432.116433913828 -1.3232502094792564 -0.5578541402621533 0.48092324345947784 -0.4018249713311123
6432.214608684252 -1.2738651986451788 -0.5963549968226589 0.5253190733434249 -0.3820838705721131
6432.312783454677 -1.2200669564611284 -0.632787473417341 0.5708485745309502 -0.35963122392185914
6432.410958225101 -1.1617383092569518 -0.6668673381119316 0.6176320603466207 -0.3340867292500387
6432.509132995526 -1.0987501374924245 -0.6982688392748795 0.6657920300303356 -0.30498123327390814
6432.607307765951 -1.0309613644022808 -0.7266147983987317 0.7154485469189117 -0.2717313257207582
6432.705482536376 -0.9582195701282495 -0.7514637830228761 0.7667107748439571 -0.23360472654661357
6432.8036573068 -0.880362731965008 -0.7722932752629293 0.8196618987785939 -0.18967253101616874
6432.901832077225 -0.7972229584401302 -0.7884772779483104 0.8743325088734393 -0.13874247123820638
6433.000006847649 -0.7086337437194633 -0.7992560957672902 0.9306535289831327 -0.07926449228642907
6433.098181618074 -0.6144434784947692 -0.8036949816254824 0.9883721312542751 -0.009195765485805502
6433.196356388499 -0.5145402315023276 -0.8006268083318698 1.0468990860628513 0.07419337028034789
6433.294531158924 -0.4088972210369417 -0.7885718084384559 1.1050258083684683 0.17459693146160038
6433.392705929348 -0.2976571370263997 -0.765624945201293 1.1603873104476987 0.29705812485150945
6433.490880699773 -0.18129117331300515 -0.7293002935364334 1.2084190120425966 0.44845172940240746
6433.589055470197 -0.06090457723879364 -0.67632892458817 1.2402996202711287 0.6378914378257623
6433.687230240622 0.06116975123657542 -0.6024477697121189 1.2389433088979642 0.8762724332068645
6433.785405011047 0.180239078742585 -0.5023761150274446 1.171905820056259 1.1721237614838844
6433.883579781472 0.28731760500645304 -0.370677401872286 0.9833008426621059 1.5157880714391432
6433.981754551896 0.3670493847582774 -0.20524286821969268 0.6054012778130191 1.841021217792993


==> data/Kepler/orbitEX3semiimplicit1.dat <==
6427.698569244717 -0.013999421514528904 0.6435977868261149 -1.2425402929450204 -0.02170214091628686
6427.7967440151415 -0.13500106567437875 0.6298965898914707 -1.2150717554575674 -0.2565197881289775
6427.894918785566 -0.2511501758270902 0.5935480478383105 -1.1439971930394646 -0.48171457153330677
6427.9930935559905 -0.35828254117450326 0.5358882013184043 -1.0319331500076447 -0.6893978131114366
6428.091268326415 -0.45255880692531597 0.45899903589751456 -0.8828623069499022 -0.8723000110459209
6428.1894430968405 -0.5305925601449628 0.3656368240261437 -0.702005534350652 -1.02398896400461
6428.287617867265 -0.5895644107916015 0.25914006213273966 -0.49566481012383967 -1.1390670434227042
6428.3857926376895 -0.6273192735355836 0.14331914596514814 -0.2710382153772914 -1.2133455268454716
6428.483967408114 -0.6424441458412954 0.022330179121321764 -0.036007722059045455 -1.2439928767196529
6428.582142178539 -0.6343237499437052 -0.0994643201203603 0.20109934856721526 -1.2296525080252476
6428.680316948963 -0.6031715324601125 -0.21764454250416213 0.43177337137170924 -1.1705242109866258
6428.7784917193885 -0.5500337741264233 -0.32788844080565294 0.6476063902402627 -1.0684023019892133
6428.876666489813 -0.4767650291664285 -0.4261281014251008 0.8405909756719869 -0.9266631074733094
6428.974841260238 -0.3859738494664983 -0.5087021124488597 1.0034249664597137 -0.7501948649588313
6429.073016030662 -0.280938784612404 -0.5724979989725252 1.129810007965806 -0.5452648036187961
6429.171190801087 -0.16549597469460534 -0.6150784184018396 1.2147290675089113 -0.3193211585208569
6429.269365571512 -0.0439012068941292 -0.6347847860103708 1.2546862830214904 -0.08073209310043272
6429.367540341937 0.07932902669216632 -0.6308124409380486 1.247892118825478 0.16153137169089696
6429.465715112361 0.19959131665953572 -0.6032524278431943 1.194378265471622 0.39825586063363233
6429.563889882786 0.31237644204160886 -0.5530964573114833 1.0960301867298405 0.620371963221257
6429.66206465321 0.4134493259183666 -0.4822035392144649 0.9565305137742246 0.8193449103807873
6429.760239423635 0.49901902142233856 -0.3932290019072981 0.7812130912729762 0.9875462350860494
6429.85841419406 0.5658902377078703 -0.2895189025508279 0.576834580303615 1.1185835046761206
6429.956588964485 0.6115889266943699 -0.17497495955119557 0.351277158287593 1.2075681249320283
6430.054763734909 0.6344560529497808 -0.05389687012676875 0.11320110681189635 1.251306234619429
6430.152938505334 0.6337056885881651 0.06918996047955758 -0.12833074651904106 1.2484041329701783
6430.251113275758 0.6094457894211309 0.18971275073377103 -0.36423399295490966 1.1992865977138862
6430.349288046183 0.5626621828186967 0.30322737147167467 -0.5857678201556775 1.1061329206164
6430.447462816608 0.4951682235114209 0.40558445121646425 -0.7848666266185746 0.9727407315219627
6430.545637587033 0.40952409922510724 0.4930791147810871 -0.9544249049507393 0.8043312063081982
6430.643812357457 0.30893081429454916 0.5625793424441017 -1.0885272585777397 0.6073108992556311
6430.741987127882 0.1971044398813581 0.6116294419045284 -1.1826201750769854 0.38900535360300653
6430.840161898306 0.07813634860255096 0.6385265512129074 -1.2336261362791794 0.1573781976714055
6430.938336668732 -0.04365505511801179 0.6423693279886532 -1.2400034939014304 -0.07925288170513009
6431.036511439156 -0.16387602504043275 0.6230789682411235 -1.2017571920839343 -0.31249457428260163
6431.134686209581 -0.27820803365200325 0.5813934241538132 -1.120405968043672 -0.5341446680966262
6431.232860980005 -0.3825531960747167 0.5188361803948891 -0.9989113281996012 -0.7364431007625183
6431.33103575043 -0.4731710282719901 0.4376612566240989 -0.8415726687479714 -0.9123049013205241
6431.429210520854 -0.5468033810957059 0.3407762992979579 -0.6538917000158225 -1.0555333530867093
6431.52738529128 -0.6007846423044442 0.23164578273235994 -0.4424081474315107 -1.1610117324665796
6431.625560061704 -0.6331344453029728 0.1141765269538326 -0.2145078128368682 -1.224871350278318
6431.723734832129 -0.6426302068695453 -0.007411985391241022 0.02179628263670777 -1.2446325082786283
6431.821909602553 -0.6288568971686309 -0.1287296121535597 0.2581086181247863 -1.2193136167350227
6431.920084372978 -0.5922315977289077 -0.24536646021514824 0.4859195714569641 -1.14950238625077
6432.018259143402 -0.5340007054788002 -0.3530486352451644 0.6968933931526211 -1.0373820351782854
6432.116433913828 -0.4562081663487356 -0.44779405511737513 0.8831690599598481 -0.886705182250719
6432.214608684252 -0.3616339250738623 -0.526062856709813 1.0376643011256317 -0.7027088329511605
6432.312783454677 -0.2537028815276549 -0.5848963649267284 1.1543700537846855 -0.4919658421286113
6432.410958225101 -0.13636602674008064 -0.6220382900891926 1.228620044744716 -0.2621715177342199
6432.509132995526 -0.013957019640332552 -0.6360318989525197 1.2573186697961793 -0.021868484038002373
6432.607307765951 0.10897086885752622 -0.6262874638171526 1.2391103612434917 0.21988183372867978
6432.705482536376 0.22782094548003162 -0.5931153827395489 1.1744755548329373 0.4538673191759883
6432.8036573068 0.33813463337272825 -0.537721962340642 1.0657422759875603 0.6711142533470872
6432.901832077225 0.43576976228320957 -0.46216686561498205 0.9170080096885511 0.8632753232980495
6433.000006847649 0.5170668153985958 -0.36928347983377596 0.7339733027626296 1.0229931005011577
6433.098181618074 0.5789948286860676 -0.26256573148387496 0.5236956135746682 1.1442165721072783
6433.196356388499 0.6192697971710834 -0.1460269257974507 0.2942783061886575 1.2224517440972351
6433.294531158924 0.6364401572854118 -0.02403779998228403 0.05451450304237099 1.2549327413381677
6433.392705929348 0.6299359985869206 0.09884800635909596 -0.1864918539499546 1.2407064428579961
6433.490880699773 0.6000808828150146 0.21807251625727578 -0.41970516321366413 1.1806305770790029
6433.589055470197 0.5480672815923862 0.3292477761373812 -0.6365169953919809 1.077291446915461
6433.687230240622 0.47589848872910956 0.4283186312367053 -0.8290678019384016 0.9348523359667675
6433.785405011047 0.38630128305784217 0.5117077870090094 -0.9905194755732297 0.7588467448122537
6433.883579781472 0.2826145507546862 0.5764384920656501 -1.1152717645460837 0.5559318350107845
6433.981754551896 0.16865953096890376 0.6202316787829103 -1.1991201588256064 0.3336170242266401


==> data/Kepler/orbitEX3semiimplicit2.dat <==
6427.698569244717 -1.2704395442819039 -0.5076805033576597 0.34255375564144214 -0.4928153722284036
6427.7967440151415 -1.2344161062821868 -0.5550667719947249 0.391338454989217 -0.4721106797504659
6427.894918785566 -1.1935933707539084 -0.6002935243504717 0.44033833341109524 -0.44878579510857314
6427.9930935559905 -1.1479461591287587 -0.6430920278707957 0.48963491083541655 -0.42259794888183144
6428.091268326415 -1.0974416404873333 -0.6831670278696852 0.5393021076284941 -0.3932478649306729
6428.1894430968405 -1.042040235896662 -0.7201906360463887 0.5894027422572333 -0.3603677201996172
6428.287617867265 -0.9816969615825287 -0.7537948578559464 0.6399829481899132 -0.3235052739972553
6428.3857926376895 -0.9163634657439853 -0.7835623224819728 0.6910633941115897 -0.282102868121048
6428.483967408114 -0.8459911538732974 -0.8090146276311727 0.7426255129697804 -0.23546948008070195
6428.582142178539 -0.7705360246519118 -0.8295974991910156 0.7945898059712773 -0.18274328464686526
6428.680316948963 -0.6899662136365656 -0.8446616693697694 0.8467813355910964 -0.12284117948589932
6428.7784917193885 -0.6042738734433728 -0.8534379671459404 0.8988741065040822 -0.05439042008852732
6428.876666489813 -0.5134941043660488 -0.8550045640003173 0.9502999303170423 0.024364014082744107
6428.974841260238 -0.4177355546585946 -0.8482436269041647 1.0000962396719004 0.115683860407646
6429.073016030662 -0.3172307252838962 -0.8317839164603185 1.0466466712426175 0.22250009765951467
6429.171190801087 -0.21242024695141076 -0.8039256284260515 1.087229617585926 0.34860967644974955
6429.269365571512 -0.10409687830689626 -0.7625456677877389 1.1172185948689357 0.498864138231296
6429.367540341937 0.0063441283629314255 -0.7049906389692269 1.1286549384791755 0.6791845150931868
6429.465715112361 0.11646612179563791 -0.6279959610330432 1.1077482585540221 0.8958705431081737
6429.563889882786 0.22203513984263243 -0.5277632110397272 1.0308911355844408 1.15267152862845
6429.66206465321 0.31582919564649514 -0.4005762072234451 0.8603042201944244 1.441863528430645
6429.760239423635 0.38629262010455157 -0.24482596170209295 0.5478614498208715 1.7237432428503456
6429.85841419406 0.41793496863314805 -0.0654392575553657 0.07206758035152216 1.9028892309466872
6429.956588964485 0.3975974459897807 0.12151448223754183 -0.4866755763533648 1.8633466507249143
6430.054763734909 0.32535234390364176 0.2928303451719372 -0.9575956774096456 1.5969976457367605
6430.152938505334 0.21592456237680174 0.43172234095323125 -1.2393513221244226 1.2270227297563854
6430.251113275758 0.08747855681953029 0.5342651358460403 -1.354958318842337 0.8698475659015685
6430.349288046183 -0.046775657686697225 0.6044846455234368 -1.3676590546579557 0.5714275367497497
6430.447462816608 -0.17931096253508863 0.6484969575106518 -1.326177499969587 0.3347373356357961
6430.545637587033 -0.3063351318857568 0.6718877941564473 -1.2587479995861182 0.14930516313662787
6430.643812357457 -0.426109721495359 0.679107069431704 -1.1802122717973575 0.0034979188044157727
6430.741987127882 -0.5379561351308481 0.6735567348415925 -1.0980994638985784 -0.11221678985139028
6430.840161898306 -0.6417282587682949 0.6578215291384222 -1.016145396912202 -0.20500527969397292
6430.938336668732 -0.7375404753946596 0.633880806661319 -0.9361352990631203 -0.2801226622515264
6431.036511439156 -0.8256276316553692 0.6032708919909149 -0.8588478196210225 -0.34141554735477886
6431.134686209581 -0.9062726720024356 0.5672028065553033 -0.7845411018619897 -0.39172105276171293
6431.232860980005 -0.9797693137259638 0.5266463922958972 -0.7132064285296642 -0.4331554392520873
6431.33103575043 -1.0464031207293005 0.48239054088205513 -0.6447023625569251 -0.4673167242443687
6431.429210520854 -1.106442351009461 0.43508671872474597 -0.5788263130106701 -0.4954260457046016
6431.52738529128 -1.1601340238951066 0.3852808202289108 -0.515352729725983 -0.518426720703107
6431.625560061704 -1.20770276047835 0.3334368095562309 -0.4540532184255384 -0.5370542857934888
6431.723734832129 -1.2493510643847623 0.27995452712908964 -0.39470674847992443 -0.55188655817431
6431.821909602553 -1.2852603102902613 0.22518330338268114 -0.33710440212903126 -0.5633798160158611
6431.920084372978 -1.3155920367616598 0.16943252708380763 -0.2810511251092773 -0.5718952202576822
6432.018259143402 -1.340489323055074 0.11297997984219238 -0.22636585527864672 -0.5777182831033374
6432.116433913828 -1.3600781323411832 0.05607851909505423 -0.1728808055108571 -0.5810733086978367
6432.214608684252 -1.374468561910309 -0.0010384662312948115 -0.120440339746052 -0.5821341392586895
6432.312783454677 -1.3837559737189582 -0.05815251303732064 -0.06889968954782788 -0.5810321367097248
6432.410958225101 -1.3880219970628194 -0.11505621681143724 -0.018123649319541392 -0.5778620513384395
6432.509132995526 -1.3873354053965354 -0.1715498561055448 0.032014673544082904 -0.5726862330982109
6432.607307765951 -1.3817528749618446 -0.2274383624388283 0.08163501139913681 -0.5655375001201702
6432.705482536376 -1.3713196360701732 -0.28252851484128305 0.13085096709491664 -0.5564208741208139
6432.8036573068 -1.3560700299399262 -0.3366262546812613 0.17977090428485423 -0.5453143108123698
6432.901832077225 -1.3360279858059037 -0.3895340255989605 0.22849867756340464 -0.5321684858688691
6433.000006847649 -1.311207435294976 -0.4410480463035907 0.2771341746813444 -0.5169056363232374
6433.098181618074 -1.2816126844661149 -0.49095542105726525 0.3257736279343599 -0.49941739738229857
6433.196356388499 -1.2472387692303284 -0.5390309836538454 0.37450962752438166 -0.47956150966737254
6433.294531158924 -1.2080718281668503 -0.5850337547968985 0.42343073236820994 -0.4571571953501621
6433.392705929348 -1.1640895396145894 -0.628702868479759 0.47262051680654665 -0.4319789056328965
6433.490880699773 -1.1152616897735899 -0.6697527878724411 0.5221558038921491 -0.40374801606513067
6433.589055470197 -1.0615509692423437 -0.7078675817181322 0.5721036990955737 -0.3721218758918692
6433.687230240622 -1.0029141431345414 -0.7426939630449817 0.6225168217115621 -0.3366793827092844
6433.785405011047 -0.9393038148178972 -0.7738326954360798 0.6734257828872701 -0.2969019255035527
6433.883579781472 -0.8706711223535074 -0.8008278371572782 0.7248273888986072 -0.2521480777295257
6433.981754551896 -0.7969698987321234 -0.8231531045340725 0.7766660971092192 -0.20161977413938514


==> data/Kepler/orbitEX3semiimplicit3.dat <==
6427.698569244717 -0.830045269860774 -0.783293877092155 0.8519516391986388 -0.159836459834776
6427.7967440151415 -0.7436870252838702 -0.7963113308117559 0.9075955164137787 -0.10390312572191568
6427.894918785566 -0.6517896407000429 -0.8033783208118963 0.9647486278097653 -0.03826674409536132
6427.9930935559905 -0.5542233800720513 -0.8034290634185788 1.0229770442837405 0.03949578703207972
6428.091268326415 -0.45092252487660306 -0.795121030982426 1.0813615588201357 0.13264655060230368
6428.1894430968405 -0.3419511770682771 -0.7767368883659083 1.1380837603015488 0.2456246514383541
6428.287617867265 -0.2276263210818106 -0.7460478073972769 1.1896298769698057 0.3844931504915619
6428.3857926376895 -0.10875230660053382 -0.7001300118084339 1.2292290688619347 0.5574149587482149
6428.483967408114 0.012925300845502544 -0.6351484083500288 1.243782741052663 0.7747109182929418
6428.582142178539 0.1338433892577643 -0.5462156216173404 1.20812389495767 1.0467745661698642
6428.680316948963 0.24702885759150212 -0.4277587058004284 1.076504836501478 1.3743968524994388
6428.7784917193885 0.3398535753068057 -0.2756658104400965 0.7814811568463989 1.720071248409296
6428.876666489813 0.3936133099715199 -0.09322830393216122 0.28213542771014105 1.9656271091327087
6428.974841260238 0.39170054265589116 0.1018270477896571 -0.32046137593558705 1.9590689330039233
6429.073016030662 0.3344528746513438 0.2830811421982211 -0.8135288477894909 1.7033949107195268
6429.171190801087 0.2388746264140464 0.4332580168110081 -1.1006117399512794 1.3528064705781602
6429.269365571512 0.12366822206619284 0.5495044504913296 -1.2254623434798488 1.0237309652643996
6429.367540341937 0.0013133746772383825 0.6361758954870769 -1.2559616511055887 0.7518584967830817
6429.465715112361 -0.12136095964841244 0.698953580056337 -1.2375373232105107 0.5354369535269705
6429.563889882786 -0.24089970596597537 0.7427680080441368 -1.1949919187046925 0.3636441428344097
6429.66206465321 -0.35563396593415175 0.7714689652351164 -1.141153414123114 0.2259751634153308
6429.760239423635 -0.46481393201820614 0.7879827688997116 -1.0826082361638192 0.11418899458429588
6429.85841419406 -0.5681621982806806 0.7945356955058666 -1.0227456397394021 0.022190702292451153
6429.956588964485 -0.6656440796211232 0.7928405430302943 -0.9632987365698388 -0.0544701105405717
6430.054763734909 -0.7573476811721452 0.7842347075317871 -0.9051270244226303 -0.11905756756700683
6430.152938505334 -0.8434201512396955 0.7697788693344766 -0.8486216741320841 -0.17399272115830103
6430.251113275758 -0.9240333402563451 0.7503271543164661 -0.7939204574330978 -0.2210958344468249
6430.349288046183 -0.9993652141777306 0.7265773518762549 -0.7410242890368137 -0.261754692563466
6430.447462816608 -1.069589884538228 0.6991072842535474 -0.6898615854470588 -0.29704164659755794
6430.545637587033 -1.1348724266616521 0.6684015109280913 -0.6403242574041614 -0.32779569767283306
6430.643812357457 -1.1953663837940849 0.6348712186810204 -0.5922879428585117 -0.3546807386047784
6430.741987127882 -1.2512127791771102 0.5988692474964856 -0.5456233232265592 -0.37822741173894114
6430.840161898306 -1.302539965021076 0.5607015991137076 -0.5002023225364226 -0.3988635833259041
6430.938336668732 -1.3494639214513773 0.5206363694739748 -0.4559013418411445 -0.41693680846276066
6431.036511439156 -1.3920887807244064 0.47891077143467053 -0.4126027689360142 -0.4327310858143437
6431.134686209581 -1.4305074460753051 0.4357367258273608 -0.37019548753216563 -0.44647948677165716
6431.232860980005 -1.4648022297556882 0.3913053684428888 -0.32857481292914664 -0.4583737641345336
6431.33103575043 -1.4950454674616216 0.3457907290265135 -0.2876421073631241 -0.46857171988599167
6431.429210520854 -1.521300085711791 0.2993527734852887 -0.24730422507322058 -0.4772028879431097
6431.52738529128 -1.54362011017446 0.2521399540306946 -0.20747287526727318 -0.4843729320700905
6431.625560061704 -1.5620511096097707 0.20429137839011907 -0.16806395374331684 -0.49016704928651655
6431.723734832129 -1.5766305738671875 0.1559386847870985 -0.1289968711483335 -0.49465259046615434
6431.821909602553 -1.5873882263868526 0.10720769155989573 -0.0901938919579994 -0.4978810526076306
6431.920084372978 -1.5943462725861581 0.05821987730462741 -0.051579489790888645 -0.4998895548206171
6432.018259143402 -1.5975195857911662 0.009093738080960416 -0.013079719547225241 -0.5007018778177874
6432.116433913828 -1.5969158322581785 -0.04005393832633166 0.025378396173990514 -0.5003291213883571
6432.214608684252 -1.59253553648835 -0.08910684539719821 0.06386747063140613 -0.49877001358482
6432.312783454677 -1.5843720875747946 -0.13794794483730702 0.10246035153547611 -0.4960108873676051
6432.410958225101 -1.5724116868125628 -0.18645823495032715 0.1412307198841257 -0.4920253237356735
6432.509132995526 -1.556633236309202 -0.23451546694818057 0.1802536937667127 -0.4867734435850884
6432.607307765951 -1.5370081679212706 -0.2819927731064395 0.21960644067473628 -0.48020081233554524
6432.705482536376 -1.5135002115914802 -0.3287571661354277 0.2593687996922236 -0.4722369002365368
6432.8036573068 -1.4860651021901137 -0.37466786230909843 0.29962391129970595 -0.46279301535521217
6432.901832077225 -1.4546502244555055 -0.41957437119041785 0.3404588465721765 -0.4517595931209584
6433.000006847649 -1.4191941968713295 -0.4633142813499757 0.3819652178967585 -0.43900268260893194
6433.098181618074 -1.3796263977791674 -0.5057106530375769 0.4242397377024254 -0.42435941073939526
6433.196356388499 -1.3358664414594763 -0.5465689035149761 0.4673846663186917 -0.40763212437286483
6433.294531158924 -1.2878236195609978 -0.5856730360480648 0.5115080486780488 -0.38858079675410806
6433.392705929348 -1.2353963361672422 -0.6227810155213019 0.5567235715112513 -0.3669131237477456
6433.490880699773 -1.178471586392287 -0.657619026567545 0.6031497596725941 -0.34227150389305805
6433.589055470197 -1.1169245645310826 -0.6898742554936443 0.6509080403030651 -0.3142157594577599
6433.687230240622 -1.0506185485277852 -0.7191857023185342 0.7001188797147312 -0.2821999594442918
6433.785405011047 -0.9794053105901581 -0.7451323344818432 0.7508946364921855 -0.24554096650327611
6433.883579781472 -0.9031264809692049 -0.7672176095346328 0.8033267824696366 -0.2033752194725274
6433.981754551896 -0.8216166015843249 -0.7848489750340447 0.8574633533583876 -0.15459858739775476


==> data/Kepler/orbitEX3semiimplicit4.dat <==
6427.698569244717 0.38666910120834813 0.1287289100640135 -0.39941383178427925 1.9359806367528332
6427.7967440151415 0.3229321938854983 0.3063519760074871 -0.8648699398500898 1.6568350727125825
6427.894918785566 0.2237230146831892 0.4517545682826361 -1.1247360720444022 1.3047175399235824
6427.9930935559905 0.1070630674604355 0.5636233014941376 -1.2326143969783292 0.9832504018702363
6428.091268326415 -0.015506913707453274 0.6467515442300948 -1.2542145882468123 0.7200157268629781
6428.1894430968405 -0.13777163801631204 0.7067716908408436 -1.2314810173229236 0.5108157372951276
6428.287617867265 -0.25660767978036203 0.7484543568840305 -1.187008710863605 0.34457987142387697
6428.3857926376895 -0.3705161529866141 0.7754991139320432 -1.1324535579898132 0.2111020805968764
6428.483967408114 -0.4788334135743032 0.7907154161616213 -1.073803546041464 0.10248453093034068
6428.582142178539 -0.581325431105662 0.7962432999189245 -1.014141522032721 0.012907386614410044
6428.680316948963 -0.6779788555947005 0.7937325965802245 -0.9550414673973113 -0.061878708893081724
6428.7784917193885 -0.7688916083945907 0.7844744836683786 -0.8972791338233802 -0.12499475054517324
6428.876666489813 -0.8542145714527964 0.7694953205371694 -0.8412013703617004 -0.17876009960539568
6428.974841260238 -0.9341201168047791 0.7496233923039284 -0.7869226831862819 -0.22492219680241018
6429.073016030662 -1.0087850655686754 0.7255367537505906 -0.734432161364185 -0.26481604745334925
6429.171190801087 -1.0783815623646495 0.697797946263387 -0.6836526792138296 -0.29947522821054046
6429.269365571512 -1.1430723581643925 0.666879541922805 -0.6344740644188958 -0.32970985945606235
6429.367540341937 -1.203008569364179 0.6331832090528473 -0.5867717568596558 -0.356162031527794
6429.465715112361 -1.258328827196685 0.5970541445579577 -0.5404172362446816 -0.3793457155178161
6429.563889882786 -1.309159197405483 0.5587921495059789 -0.49528371601634746 -0.39967587498063434
6429.66206465321 -1.3556135119788442 0.5186602416722206 -0.4512490904933054 -0.41748996500063645
6429.760239423635 -1.397793904670283 0.4768914389796172 -0.40819728283528584 -0.43306399346759517
6429.85841419406 -1.4357914291702765 0.43369416951713335 -0.3660186653658456 -0.4466246460790131
6429.956588964485 -1.4696866900174819 0.3892566400700311 -0.32460994888221334 -0.45835852399048205
6430.054763734909 -1.4995504466702505 0.3437504081771573 -0.28387377632329297 -0.4684192352967256
6430.152938505334 -1.5254441691600582 0.29733334099823716 -0.24371816031064517 -0.4769328696792311
6430.251113275758 -1.5474205343811442 0.2501520999851326 -0.2040558464771612 -0.48400223782030066
6430.349288046183 -1.5655238582579387 0.20234425830361025 -0.16480364959744773 -0.48971015274698304
6430.447462816608 -1.5797904625180608 0.15404013461738636 -0.12588178826827862 -0.4941219553542012
6430.545637587033 -1.5902489766366987 0.10536440980874721 -0.08721323089725719 -0.49728743172757073
6430.643812357457 -1.5969205763496865 0.056437580806163526 -0.048723057834520335 -0.4992422292590134
6430.741987127882 -1.5998191603519731 0.0073772967707214435 -0.010337839687504409 -0.5000088475704545
6430.840161898306 -1.5989514666501 -0.04170038332770631 0.028014970982312468 -0.49959725584716397
6430.938336668732 -1.5943171296759322 -0.09067977676490228 0.06640763897423281 -0.49800516807078704
6431.036511439156 -1.5859086787949688 -0.13944437398295498 0.10491274191749526 -0.49521799009089085
6431.134686209581 -1.5737114783275477 -0.1878756141708437 0.1436037671444489 -0.49120843604195963
6431.232860980005 -1.5577036087049532 -0.23585160624478152 0.18255571472506887 -0.4859357949888189
6431.33103575043 -1.5378556879674894 -0.28324575921870376 0.22184571022415173 -0.4793448105345216
6431.429210520854 -1.5141306325590147 -0.3299252812886688 0.26155362856863384 -0.4713641149418256
6431.52738529128 -1.4864833564007656 -0.3757494999854135 0.3017627267547787 -0.46190413323578894
6431.625560061704 -1.454860407720669 -0.4205679458809312 0.34256027712885007 -0.4508543393075273
6431.723734832129 -1.4191995443657284 -0.46421812868741713 0.38403818323199834 -0.43807970183181877
6431.821909602553 -1.3794292508065453 -0.5065229158813837 0.4262935443960274 -0.42341609802001434
6431.920084372978 -1.3354682045217032 -0.547287398370378 0.469429109583993 -0.40666439085386136
6432.018259143402 -1.2872247071833924 -0.5862950925035999 0.5135535189897154 -0.3875827501556501
6432.116433913828 -1.2345961091383182 -0.6233032789724458 0.5587811628016209 -0.3658766341917664
6432.214608684252 -1.1774682775851641 -0.6580372110356912 0.605231371641766 -0.3411856130829432
6432.312783454677 -1.1157151955389988 -0.6901828283597518 0.6530264598439293 -0.3130658723192203
6432.410958225101 -1.0491988404285026 -0.7193774755165995 0.7022878126406857 -0.2809667289911786
6432.509132995526 -0.9777695961055497 -0.7451979259710847 0.7531286352766581 -0.24419873961461458
6432.607307765951 -0.901267632707201 -0.767144722865486 0.8056409681404307 -0.20188984510664837
6432.705482536376 -0.8195260050043216 -0.7846214206817226 0.8598727394424315 -0.15292428648752743
6432.8036573068 -0.7323767841666322 -0.7969066768121045 0.9157872361830538 -0.09585644775232657
6432.901832077225 -0.6396625676345652 -0.8031161969359146 0.9731909391746966 -0.028787981303467186
6433.000006847649 -0.5412576379469279 -0.8021501477204439 1.0316031270798995 0.05080870707019
6433.098181618074 -0.4371067403892859 -0.7926196871738521 1.0900155645612377 0.14634364992890211
6433.196356388499 -0.3272967420852353 -0.7727438099125783 1.146439248530506 0.26246467409180657
6433.294531158924 -0.21219113847779178 -0.7402058428972513 1.1970289611377973 0.4055203802036499
6433.392705929348 -0.09268729659197794 -0.691962559582617 1.2343610800815246 0.5840245040332266
6433.490880699773 0.029284440163115127 -0.6240264090078107 1.2440521132312123 0.8085736667637331
6433.589055470197 0.1497993122191118 -0.5313553193272129 1.1985297800707537 1.0891560419766706
6433.687230240622 0.2612208783433409 -0.40836511777442086 1.0484207282863518 1.4235521608173334
6433.785405011047 0.34995297879656295 -0.25150521009278076 0.7249259769247117 1.7650295248121703
6433.883579781472 0.3967682923452392 -0.06579429389930527 0.19991439581680448 1.9831392494497384
6433.981754551896 0.3866226072905545 0.12895266987651055 -0.40007878558106424 1.9357605021684385


==> data/Kepler/orbitEX3semiimplicit5.dat <==
6427.698569244717 0.3998761474519302 0.011334076611578453 -0.03995783650320828 1.9994868909155104
6427.7967440151415 0.3670573224413839 0.2021356739671936 -0.6075241256760117 1.8449371801141077
6427.894918785566 0.2868641775108667 0.3679333754782548 -0.9903326606671823 1.518570792262666
6427.9930935559905 0.17895286021847062 0.4997386843648464 -1.1813669332871217 1.171399231904628
6428.091268326415 0.058933972352920555 0.5995711274341585 -1.2485490493931881 0.8722649559532696
6428.1894430968405 -0.06404056533693335 0.6729369677942437 -1.2489220035371051 0.6315651003217064
6428.287617867265 -0.18520776487530521 0.7252102834502776 -1.2156722185308018 0.44068343591430637
6428.3857926376895 -0.30221613732441494 0.760728385405842 -1.1662295808677292 0.28848210038618594
6428.483967408114 -0.4139640978146178 0.7828118345293505 -1.1095507812608354 0.16564113396346586
6428.582142178539 -0.5199921940071345 0.7939809906242046 -1.0502426717458058 0.06514081807156744
6428.680316948963 -0.6201714548579577 0.7961636163252906 -0.9906741005575405 -0.01815840669895946
6428.7784917193885 -0.7145419295357144 0.7908544843368763 -0.9320431035827875 -0.08801377405136815
6428.876666489813 -0.8032275214249954 0.7792306590713785 -0.8749241108102797 -0.1471965356543111
6428.974841260238 -0.8863903328316317 0.762233478132159 -0.8195550219578068 -0.19777711759613084
6429.073016030662 -0.9642059588638039 0.7406269963148846 -0.7659913780755634 -0.2413240701468803
6429.171190801087 -1.036850139479993 0.7150400684822635 -0.7141908673236597 -0.27904217041884155
6429.269365571512 -1.1044916839652847 0.685997050896543 -0.6640603701809752 -0.31186884377619595
6429.367540341937 -1.1672889037444758 0.6539405185767597 -0.6154823873700314 -0.3405421975256684
6429.465715112361 -1.225388017987168 0.6192483165434215 -0.5683298910830671 -0.365649626998629
6429.563889882786 -1.2789226631492967 0.5822465380686259 -0.5224745696892201 -0.3876629954690015
6429.66206465321 -1.3280140077503226 0.5432195370268373 -0.4777912572928333 -0.40696442301354036
6429.760239423635 -1.37277118336558 0.5024177534296276 -0.43416014494683725 -0.4238654208348608
6429.85841419406 -1.413291863624924 0.4600639076712313 -0.39146770095315275 -0.4386212471233958
6429.956588964485 -1.4496628935722058 0.4163579649110873 -0.34960684522362406 -0.45144178574589594
6430.054763734909 -1.4819609133635092 0.37148116353989596 -0.3084767003790472 -0.4624998609866936
6430.152938505334 -1.5102529449681332 0.3255993258448867 -0.2679821111426629 -0.47193763643916714
6430.251113275758 -1.534596925173499 0.278865614909207 -0.22803304528440593 -0.47987156270626613
6430.349288046183 -1.5550421768032583 0.23142286284083538 -0.18854394215184164 -0.48639620996705046
6430.447462816608 -1.57162981501703 0.18340556717089418 -0.14943304613872893 -0.49158723004410115
6430.545637587033 -1.5843930882976744 0.13494163165456324 -0.11062174493910099 -0.49550362661897507
6430.643812357457 -1.5933576551127213 0.08615391266661504 -0.07203392174295489 -0.4981894637717481
6430.741987127882 -1.5985417977894805 0.03716162147071845 -0.03359532402183975 -0.4996751066441608
6430.840161898306 -1.5999565751946412 -0.011918375133693447 0.0047670523619410266 -0.4999780599573117
6430.938336668732 -1.597605915562205 -0.0609703185963323 0.043125567272671375 -0.4991034476379189
6431.036511439156 -1.5914866503978837 -0.10987835293809092 0.08155253341984683 -0.49704415789615686
6431.134686209581 -1.5815884898904002 -0.15852531726337277 0.12012081173457591 -0.4937806611529233
6431.232860980005 -1.5678939397454439 -0.20679150404003194 0.15890441013443807 -0.48928049186435896
6431.33103575043 -1.5503781588855028 -0.2545533490192919 0.1979790900596238 -0.4834973682346506
6431.429210520854 -1.529008757096367 -0.3016820151979951 0.2374229836266687 -0.4763699046619473
6431.52738529128 -1.5037455315418107 -0.34804182770825676 0.27731722156542343 -0.467819848901029
6431.625560061704 -1.4745401412521812 -0.3934885084933887 0.3177465676548837 -0.45774974728154466
6431.723734832129 -1.4413357194409244 -0.43786714839662305 0.35880004811258737 -0.44603990410910876
6431.821909602553 -1.4040664251685138 -0.48100983882989384 0.4005715526087009 -0.4325444517107171
6431.920084372978 -1.3626569390266965 -0.5227328640242833 0.44316036445166634 -0.4170862798924136
6432.018259143402 -1.3170219130881546 -0.5628333258477982 0.4866715463489993 -0.39945047971102465
6432.116433913828 -1.2670653948898642 -0.6010850331866648 0.5312160571240009 -0.3793758243363647
6432.214608684252 -1.2126802612429166 -0.6372334323365537 0.5769103904692363 -0.356543621224284
6432.312783454677 -1.1537477244882615 -0.6709892769393005 0.6238753860323528 -0.3305629972056321
6432.410958225101 -1.0901370188094706 -0.7020206255443052 0.6722336249264607 -0.30095127901958135
6432.509132995526 -1.0217054501911016 -0.7299425964748268 0.72210441250494 -0.2671075407880651
6432.607307765951 -0.9482991233286875 -0.7543040798793288 0.7735946356189333 -0.2282765056452948
6432.705482536376 -0.8697548834951218 -0.7745702697611648 0.8267825050748601 -0.1834986558156445
6432.8036573068 -0.7859044075330658 -0.7900993796947746 0.8816888660180641 -0.131540392043268
6432.901832077225 -0.6965820911692434 -0.8001111629728137 0.9382264091336981 -0.0707950682073185
6433.000006847649 -0.6016396934089577 -0.803643754882689 0.996108774386951 0.0008586463384790272
6433.098181618074 -0.5009731810908085 -0.7994937499791989 1.0546851116494198 0.08626041590816856
6433.196356388499 -0.3945720341209959 -0.7861322342409389 1.1126324792679103 0.1892588687441656
6433.294531158924 -0.28261086150276865 -0.7615870312677404 1.1673701208697889 0.3151115433789509
6433.392705929348 -0.16562263025658913 -0.7232807301972213 1.2139186008326301 0.47097387530480384
6433.490880699773 -0.04483223380468446 -0.6678235050946038 1.2426486314812464 0.6662609051972812
6433.589055470197 0.07719545221931132 -0.5908094595606284 1.23492041085517 0.9119363568512231
6433.687230240622 0.19532821612283635 -0.48685293407393543 1.1555685928896695 1.2154313633764495
6433.785405011047 0.29983208052706534 -0.3506722300553141 0.9455216946102947 1.5623138056540853
6433.883579781472 0.3744843293604787 -0.1810905121344904 0.5396347848060049 1.875318151905834
6433.981754551896 0.3998767148835167 0.011304642539813864 -0.03987032602026408 1.9994894687713827


==> data/Kepler/orbitEX3semiimplicit6.dat <==
6427.698569244717 0.39991480583141864 0.009225259111193845 -0.03336875912882542 1.9996563090188861
6427.7967440151415 0.3676953233943463 0.2001884190536512 -0.6022504340304626 1.8478245289196271
6427.894918785566 0.28790718997531406 0.3663298446618604 -0.9873412372887117 1.5223914274367385
6427.9930935559905 0.18019833825117748 0.49850148667776095 -1.1800971264664168 1.1749266396522697
6428.091268326415 0.06025090121680193 0.5986497990229334 -1.2482602910358884 0.8751608121737795
6428.1894430968405 -0.06272290723351463 0.6722698766023443 -1.2491381414699636 0.6338664130671674
6428.287617867265 -0.18392498568232696 0.7247448347195501 -1.2161366197395678 0.44251047875614624
6428.3857926376895 -0.3009853971121735 0.7604237304655992 -1.1668099162887402 0.28994745301869757
6428.483967408114 -0.4127930754931234 0.7826369642078856 -1.110179083864113 0.16683222663120173
6428.582142178539 -0.5188836912093536 0.7939123092111405 -1.050883926997174 0.06612211132554908
6428.680316948963 -0.6191257646522647 0.796182956441179 -0.9913103901592908 -0.01733987410165079
6428.7784917193885 -0.7135580756053577 0.7909476469385908 -0.932665546372248 -0.08732348893025249
6428.876666489813 -0.8023039181098938 0.77938637196735 -0.8755286799907892 -0.14660887961978736
6428.974841260238 -0.8855251413627845 0.7624426557021021 -0.8201403216541124 -0.19727281242502415
6429.073016030662 -0.963397280447091 0.7408822093977582 -0.7665574349445547 -0.2408884046883983
6429.171190801087 -1.0360961189522435 0.7153351601559702 -0.7147384618759157 -0.27866376740834914
6429.269365571512 -1.1037905636617782 0.686326854114237 -0.6645906621753025 -0.31153879447454436
6429.367540341937 -1.1666390493932044 0.6543006456684125 -0.6159967049373887 -0.34025344723062095
6429.465715112361 -1.2247879288791201 0.6196350000580881 -0.5688296126671298 -0.3653965330402684
6429.563889882786 -1.2783709735753368 0.5826565087738016 -0.5229610593430665 -0.3874410051358789
6429.66206465321 -1.3275094837419579 0.5436499291445838 -0.47826583093493885 -0.40676983593207183
6429.760239423635 -1.3723127170875 0.5028660300802958 -0.4346240546504555 -0.42369521160933105
6429.85841419406 -1.4128784667859602 0.46052780147759365 -0.39192212970882573 -0.43847293154951117
6429.956588964485 -1.449293690644729 0.41683543009037194 -0.35005290771021297 -0.45131331895145
6430.054763734909 -1.4816351350598287 0.3719703367758891 -0.3089154470931531 -0.46238955927692804
6430.152938505334 -1.5099699222197085 0.3260984939168499 -0.26841453431420553 -0.4718441169791177
6430.251113275758 -1.5343560837388657 0.2793731875451475 -0.22846008565356415 -0.47979369681272593
6430.349288046183 -1.55484303256062 0.23193734961761053 -0.18896649607474947 -0.4863330869410157
6430.447462816608 -1.571471969957874 0.18392555754200707 -0.14985197272829673 -0.49153812930428875
6430.545637587033 -1.5842762272166908 0.1354657773751865 -0.11103787309334956 -0.4954679965010919
6430.643812357457 -1.5932815429795524 0.08668091202286855 -0.07244805700238374 -0.4981669058065373
6430.741987127882 -1.598506277784958 0.03769020481930016 -0.03400825525137711 -0.4996653644681639
6430.840161898306 -1.599961567395454 -0.011389458939986608 0.004354546438729463 -0.49998101227793734
6430.938336668732 -1.5976514162616362 -0.060442315275948906 0.04271271164125711 -0.4991191048937431
6431.036511439156 -1.5915727320552597 -0.10935251569394108 0.08113855038959925 -0.49707266244349685
6431.134686209581 -1.5817153017074042 -0.15800291988705442 0.11970491454426418 -0.49382229098628694
6431.232860980005 -1.5680617088728315 -0.20627385456158362 0.15848579649634809 -0.4893356680554618
6431.33103575043 -1.550587192268353 -0.25404180428435363 0.19755693560207227 -0.4835666664664644
6431.429210520854 -1.529259443968975 -0.30117799680180685 0.23699643521650177 -0.4764540714565286
6431.52738529128 -1.5040383465834837 -0.34754683978756656 0.27688539052895 -0.46791982341209143
6431.625560061704 -1.4748756484106558 -0.39300415797917176 0.3173085229762169 -0.4578666898703395
6431.723734832129 -1.441714576417924 -0.4373951684715438 0.35835480978673445 -0.44617523338011694
6431.821909602553 -1.4044893885373668 -0.4805521165277957 0.40011808548624667 -0.4326998923013981
6431.920084372978 -1.363124869907159 -0.5222914731736541 0.4426975731709942 -0.4172639241604473
6432.018259143402 -1.3175357832260306 -0.5624105669246767 0.48619827237484914 -0.3996528676485817
6432.116433913828 -1.2676262928577031 -0.6006834821451311 0.5307310796062348 -0.3796060477214631
6432.214608684252 -1.213289398258006 -0.6368560011861815 0.5764124337891157 -0.3568054604323278
6432.312783454677 -1.1544064389758326 -0.670639289827247 0.623363138840391 -0.33086110261347323
6432.410958225101 -1.0908467782199935 -0.7017019155082035 0.6717057787740216 -0.301291414100045
6432.509132995526 -1.022467847530769 -0.7296596300633912 0.7215597338806287 -0.2674969116814516
6432.607307765951 -0.9491158640593458 -0.7540621197992494 0.7730320952683294 -0.22872421354404304
6432.705482536376 -0.8706277553139943 -0.7743755900737247 0.8262015066110705 -0.18401632594461942
6432.8036573068 -0.7868352199477497 -0.7899595545699085 0.8810896492383333 -0.13214305932883164
6432.901832077225 -0.6975725616135443 -0.8000354596666928 0.9376107665822178 -0.07150243876224621
6433.000006847649 -0.6026912377037495 -0.8036436758681521 0.9954813421738459 2.0383708841636983e-5
6433.098181618074 -0.5020865298410084 -0.7995837895240678 1.0540557395257868 0.08525598683784019
6433.196356388499 -0.39574652554328554 -0.7863309410442693 1.1120206827302082 0.1880402356274266
6433.294531158924 -0.28384311824780395 -0.7619184923873121 1.166813648433568 0.3136130143331096
6433.392705929348 -0.16690403658220382 -0.7237765705586355 1.2134902591663779 0.46910679806805017
6433.490880699773 -0.04614404574233838 -0.668525270555723 1.2424894754568616 0.6639125861104818
6433.589055470197 0.07589158270420715 -0.5917702609728842 1.2353023660568732 0.9089914058982875
6433.687230240622 0.19410762923035224 -0.48813377127343366 1.15699014905504 1.2118742377530853
6433.785405011047 0.2988323213488224 -0.35231908397290174 0.9487328937370292 1.55854391466576
6433.883579781472 0.373911830556234 -0.18306829938585611 0.54511555072551 1.8726516947011396
6433.981754551896 0.39991530603121134 0.009194318598723827 -0.03327652871398201 1.9996585100215505


==> data/Kepler/orbitRK6.dat <==
6427.698569244717 0.39991547224352525 0.00918523955168965 -0.033243707801787536 1.9996591882128734
6427.7967440151415 0.36770737667298814 0.200151437641256 -0.602150131494675 1.847879125116789
6427.894918785566 0.2879269523195145 0.3662993763814722 -0.9872842491285698 1.5224639155924067
6427.9930935559905 0.18022196035923335 0.4984779731236942 -1.1800728921303514 1.1749936365720977
6428.091268326415 0.06027588932965161 0.5986322860581519 -1.2482547378886932 0.8752158327562356
6428.1894430968405 -0.06269790003737605 0.6722571943128334 -1.2491422058854853 0.6339101405728998
6428.287617867265 -0.18390063775701315 0.7247359838270173 -1.2161454143481316 0.44254519362700717
6428.3857926376895 -0.3009620354625538 0.7604179346628765 -1.1668209207531517 0.2899752938818914
6428.483967408114 -0.41277084654620716 0.7826336341593515 -1.1101910036948395 0.16685485520353704
6428.582142178539 -0.5188626485002771 0.7939109964944329 -1.050896095305464 0.0661407529242292
6428.680316948963 -0.6191059139361381 0.7961833158207731 -0.9913224656349823 -0.0173243253241208
6428.7784917193885 -0.7135393984550348 0.790949408610879 -0.9326773597913599 -0.08731037695067814
6428.876666489813 -0.8022863844841733 0.7793893217602521 -0.8755401545610516 -0.146597717520055
6428.974841260238 -0.8855087163893889 0.7624466210013193 -0.8201514306780735 -0.19726323381925281
6429.073016030662 -0.9633819280992248 0.7408870490691711 -0.7665681788128974 -0.24088013000912736
6429.171190801087 -1.0360818040225892 0.7153407572420032 -0.714748855337366 -0.27865658045937497
6429.269365571512 -1.103777252788652 0.6863331104668209 -0.6646007272052759 -0.3115325259783507
6429.367540341937 -1.1666267115541857 0.6543074779482356 -0.6160064667234937 -0.34024796314627487
6429.465715112361 -1.2247765355853295 0.619642336709856 -0.5688390973614467 -0.3653917261610133
6429.563889882786 -1.2783604988994282 0.5826642877078239 -0.5229702928300077 -0.3874367889670049
6429.66206465321 -1.3274999042566655 0.5436580959360726 -0.478274838188377 -0.40676614017440427
6429.760239423635 -1.372304011759433 0.5028745365527438 -0.4346328594340936 -0.42369197878830805
6429.85841419406 -1.4128706168506526 0.460536604574287 -0.391930754475922 -0.4384701144725597
6429.956588964485 -1.449286679477991 0.4168444909642236 -0.3500613736176931 -0.45131087877222853
6430.054763734909 -1.4816289480539342 0.37197962004612944 -0.30892377407967087 -0.4623874640101123
6430.152938505334 -1.5099645466690998 0.32610796705411904 -0.26842274121223136 -0.47184234035418016
6430.251113275758 -1.5343515087377795 0.2793828203558653 -0.228468190317897 -0.47979221738634736
6430.349288046183 -1.5548392489136975 0.23194711380524885 -0.18897451551731276 -0.4863318874097879
6430.447462816608 -1.571468970104072 0.18393542632779886 -0.1498599232536267 -0.4915371959751385
6430.545637587033 -1.5842740051664044 0.13547572516439402 -0.1110457704319614 -0.4954673188883413
6430.643812357457 -1.593280094264676 0.08669091410534588 -0.07245591644089844 -0.49816647633303485
6430.741987127882 -1.5985055994215567 0.03770023709496903 -0.03401609175931952 -0.4996651782544014
6430.840161898306 -1.5999616578587381 -0.011379420218808403 0.004346718084939222 -0.4999810670081498
6430.938336668732 -1.5976522754730074 -0.060432293752557535 0.042704876736250355 -0.49911940075215827
6431.036511439156 -1.5915743613812838 -0.1093425351522955 0.08113069417790658 -0.4970732021175085
6431.134686209581 -1.5817177039706818 -0.15799300450041356 0.11969702209899204 -0.493823079736678
6431.232860980005 -1.568064888374825 -0.20626402915145742 0.15847785259669567 -0.48933671385716315
6431.33103575043 -1.5505911548243305 -0.2540320945970105 0.19754892460892504 -0.48356798022697184
6431.429210520854 -1.529264196955278 -0.30116842981048053 0.23698834094574953 -0.4764556673233142
6431.52738529128 -1.5040438989973333 -0.3475374440298625 0.276877196122875 -0.4679217191855051
6431.625560061704 -1.474882010942625 -0.3929949639410998 0.3173002107744436 -0.4578689075450834
6431.723734832129 -1.4417217615369755 -0.43738620903227843 0.3583463612000944 -0.44617779984704964
6431.821909602553 -1.404497410587884 -0.48054342748292617 0.40010948087992954 -0.43270284025313127
6431.920084372978 -1.3631337452165615 -0.5222830938596992 0.442688791768262 -0.41726729326027895
6432.018259143402 -1.3175455302200865 -0.5624025409745281 0.4861892922005921 -0.3996567060447786
6432.116433913828 -1.267636932178174 -0.6006758584136082 0.5307218775028009 -0.37961041402073004
6432.214608684252 -1.2133009528730916 -0.636848834898162 0.5764029855586743 -0.35681042629199994
6432.312783454677 -1.154418934266914 -0.6706326440195606 0.6233534196047379 -0.330866756178419
6432.410958225101 -1.0908602420164621 -0.7016958628631416 0.6716957637051326 -0.3012978646080782
6432.509132995526 -1.0224823100448601 -0.7296542552701526 0.7215493995632732 -0.2675042957066271
6432.607307765951 -0.949131357638793 -0.7540575226357163 0.7730214221464973 -0.22873270356588005
6432.705482536376 -0.8706443138708028 -0.774371889483616 0.8261904833128502 -0.18402614226160702
6432.8036573068 -0.7868528778155618 -0.7899568941331317 0.8810782802056739 -0.132154486832722
6432.901832077225 -0.6975913513937225 -0.8000340150435943 0.9375990856256136 -0.07151585082880643
6433.000006847649 -0.6027111863021207 -0.8036436650684573 0.9954694368873835 4.490913509402894e-6
6433.098181618074 -0.5021076512125122 -0.7995854872370702 1.0540437961101798 0.08523694506271146
6433.196356388499 -0.3957688073177135 -0.7863346987657396 1.1120090701798584 0.1880171348746852
6433.294531158924 -0.2838664967080555 -0.7619247665283184 1.1668030805179859 0.3135846101617869
6433.392705929348 -0.1669283489620363 -0.7237859603335438 1.2134821125150435 0.4690714108248
6433.490880699773 -0.0461689377744636 -0.668538563191093 1.242486417065535 0.6638680794253264
6433.589055470197 0.07586683596402508 -0.5917884631205684 1.235309537856947 0.9089355874305588
6433.687230240622 0.19408445238399158 -0.4881580402956148 1.1570169820892806 1.211806791041809
6433.785405011047 0.29881331683173784 -0.3523502964476161 0.9487936054357161 1.5584723492071009
6433.883579781472 0.3739009107482022 -0.1831058029486692 0.5452193404732427 1.872600881015294
6433.981754551896 0.39991597106096516 0.009154271085166393 -0.03315138981509469 1.9996613815377586

